Heavy-quarkonium potential with input from lattice gauge theory

In this dissertation we study potential models incorporating a nonperturbative propagator obtained from lattice simulations of a pure gauge theory. Initially we review general aspects of gauge theories, the principles of the lattice formulation of quantum chromodynamics (QCD) and some properties of heavy quarkonia, i.e. bound states of a heavy quark and its antiquark. As an illustration of Monte Carlo simulations of lattice models, we present applications in the case of the harmonic oscillator and SU(2) gauge theory. We then study the effect of using a gluon propagator from lattice simulations of pure SU(2) theory as an input in a potential model for the description of quarkonium, in the case of bottomonium and charmonium. We use, in both cases, a numerical approach to evaluate masses of quarkonium states. The resulting spectra are compared to calculations using the Coulomb plus linear (or Cornell) potential.

==> img/Bottomonium_data_cornell_pot/Normalized_0_wave_function_0.dat <==
0.000000000000000	0.000000000000000
0.009866348550000	0.186787551403543
0.019732697100000	0.366012592535206
0.029599045650000	0.536869786410198
0.039465394200000	0.698683555438701
0.049331742750000	0.850898726216955
0.059198091300000	0.993073255264573
0.069064439850000	1.124872850500200
0.078930788400000	1.246065559282010
0.088797136950000	1.356515982677270
0.098663485500000	1.456179086280290
0.108529834050000	1.545093662912220
0.118396182599999	1.623375528655860
0.128262531150000	1.691210540234180
0.138128879699999	1.748847520551710
0.147995228250000	1.796591174527290
0.157861576800000	1.834795070918480
0.167727925349999	1.863854758517560
0.177594273900000	1.884201077345490
0.187460622449999	1.896293717566370
0.197326971000000	1.900615070982390
0.207193319550000	1.897664412288280
0.217059668100000	1.887952439869160
0.226926016649999	1.871996198899380
0.236792365199999	1.850314402902940
0.246658713749999	1.823423163816250
0.256525062300000	1.791832134983200
0.266391410850000	1.756041066431590
0.276257759399999	1.716536767240360
0.286124107950000	1.673790465808170
0.295990456500000	1.628255555371210
0.305856805050000	1.580365709175740
0.315723153600000	1.530533347271100
0.325589502150000	1.479148434926730
0.335455850699999	1.426577591164030
0.345322199249999	1.373163484799770
0.355188547800000	1.319224494689230
0.365054896350000	1.265054610499170
0.374921244899999	1.210923550298260
0.384787593449999	1.157077071489980
0.394653942000000	1.103737452095580
0.404520290549999	1.051104120087270
0.414386639100000	0.999354409343044
0.424252987649999	0.948644421811302
0.434119336200000	0.899109976607307
0.443985684750000	0.850867627986445
0.453852033299999	0.804015735425801
0.463718381849999	0.758635570372623
0.473584730399999	0.714792445564859
0.483451078950000	0.672536854176493
0.493317427499999	0.631905607372393
0.503183776050000	0.592922960159886
0.513050124600000	0.555601716684877
0.522916473150000	0.519944307329508
0.532782821700000	0.485943831117286
0.542649170249999	0.453585058014575
0.552515518799999	0.422845386729188
0.562381867350000	0.393695754544392
0.572248215900000	0.366101496587935
0.582114564450000	0.340023152720139
0.591980913000000	0.315417220932571
0.601847261549999	0.292236856781093
0.611713610100000	0.270432518935385
0.621579958649999	0.249952561414474
0.631446307200000	0.230743773497379
0.641312655750000	0.212751868652729
0.651179004300000	0.195921924125565
0.661045352850000	0.180198773056946
0.670911701399999	0.165527351196681
0.680778049950000	0.151853000405854
0.690644398499999	0.139121731237357
0.700510747049999	0.127280446933999
0.710377095600000	0.116277131198306
0.720243444150000	0.106061002069750
0.730109792700000	0.096582634197116
0.739976141250000	0.087794051719519
0.749842489799999	0.079648793871524
0.759708838350000	0.072101955309130
0.769575186899999	0.065110203015656
0.779441535450000	0.058631771492167
0.789307884000000	0.052626437767064
0.799174232550000	0.047055477575307
0.809040581099999	0.041881603859787
0.818906929650000	0.037068888536172
0.828773278200000	0.032582668237651
0.838639626749999	0.028389434516939
0.848505975299999	0.024456708728390
0.858372323849999	0.020752901541460
0.868238672400000	0.017247156745545
0.878105020950000	0.013909178693022
0.887971369500000	0.010709042387569
0.897837718049999	0.007616984855246
0.907704066599999	0.004603176030067
0.917570415150000	0.001637466938315


==> img/Bottomonium_data_cornell_pot/Normalized_0_wave_function_1.dat <==
0.000000000000000	0.000000000000000
0.009866348550000	0.169079668104351
0.019732697100000	0.330278633611463
0.029599045650000	0.481900843135218
0.039465394200000	0.622447708935253
0.049331742750000	0.750621441943952
0.059198091300000	0.865327881121011
0.069064439850000	0.965678688999112
0.078930788400000	1.050991225554020
0.088797136950000	1.120785883005980
0.098663485500000	1.174780974748560
0.108529834050000	1.212885373881330
0.118396182599999	1.235189141300610
0.128262531150000	1.241952405481880
0.138128879699999	1.233592766738150
0.147995228250000	1.210671501880570
0.157861576800000	1.173878842692690
0.167727925349999	1.124018594533640
0.177594273900000	1.061992350478000
0.187460622449999	0.988783542319975
0.197326971000000	0.905441553093650
0.207193319550000	0.813066097025550
0.217059668100000	0.712792052548686
0.226926016649999	0.605774912645120
0.236792365199999	0.493176994792205
0.246658713749999	0.376154530577120
0.256525062300000	0.255845732988111
0.266391410850000	0.133359917823022
0.276257759399999	0.009767734869185
0.286124107950000	-0.113907455245904
0.295990456500000	-0.236697041146369
0.305856805050000	-0.357693457458528
0.315723153600000	-0.476055333500866
0.325589502150000	-0.591011523128729
0.335455850699999	-0.701864057198281
0.345322199249999	-0.807990070655285
0.355188547800000	-0.908842765093168
0.365054896350000	-1.003951474794830
0.374921244899999	-1.092920909829420
0.384787593449999	-1.175429653794720
0.394653942000000	-1.251227996369590
0.404520290549999	-1.320135182074230
0.414386639100000	-1.382036156644110
0.424252987649999	-1.436877891327660
0.434119336200000	-1.484665363345860
0.443985684750000	-1.525457267829870
0.453852033299999	-1.559361532910410
0.463718381849999	-1.586530705393570
0.473584730399999	-1.607157269743120
0.483451078950000	-1.621468958015140
0.493317427499999	-1.629724103064190
0.503183776050000	-1.632207081862670
0.513050124600000	-1.629223890237430
0.522916473150000	-1.621097884814240
0.532782821700000	-1.608165722543430
0.542649170249999	-1.590773522924050
0.552515518799999	-1.569273273004170
0.562381867350000	-1.544019490455490
0.572248215900000	-1.515366155540430
0.582114564450000	-1.483663918635490
0.591980913000000	-1.449257586168270
0.601847261549999	-1.412483884378970
0.611713610100000	-1.373669497238560
0.621579958649999	-1.333129372144720
0.631446307200000	-1.291165284669340
0.641312655750000	-1.248064651638090
0.651179004300000	-1.204099580171340
0.661045352850000	-1.159526138988390
0.670911701399999	-1.114583837256890
0.680778049950000	-1.069495295533620
0.690644398499999	-1.024466092869570
0.700510747049999	-0.979684773918815
0.710377095600000	-0.935322999871300
0.720243444150000	-0.891535827202004
0.730109792700000	-0.848462098567566
0.739976141250000	-0.806224930664191
0.749842489799999	-0.764932284464124
0.759708838350000	-0.724677603951176
0.769575186899999	-0.685540510258123
0.779441535450000	-0.647587538951791
0.789307884000000	-0.610872909097228
0.799174232550000	-0.575439313645184
0.809040581099999	-0.541318721612569
0.818906929650000	-0.508533183450553
0.828773278200000	-0.477095631908927
0.838639626749999	-0.447010671597671
0.848505975299999	-0.418275351309826
0.858372323849999	-0.390879913996131
0.868238672400000	-0.364808520066434
0.878105020950000	-0.340039940430864
0.887971369500000	-0.316548216381636
0.897837718049999	-0.294303284052619
0.907704066599999	-0.273271561776021
0.917570415150000	-0.253416499183981
0.927436763699999	-0.234699087377229
0.937303112250000	-0.217078329903938
0.947169460799999	-0.200511674661010
0.957035809349999	-0.184955407148567
0.966902157900000	-0.170365005778615
0.976768506450000	-0.156695460162772
0.986634854999999	-0.143901553484115
0.996501203549999	-0.131938110197020
1.006367552100000	-0.120760210398823
1.016233900650000	-0.110323372281004
1.026100249200000	-0.100583704097429
1.035966597749990	-0.091498027085718
1.045832946300000	-0.083023970746699
1.055699294850000	-0.075120041828739
1.065565643400000	-0.067745668279478
1.075431991950000	-0.060861219319010
1.085298340499990	-0.054428002656870
1.095164689050000	-0.048408239720771
1.105031037599990	-0.042765019588396
1.114897386150000	-0.037462232114558
1.124763734700000	-0.032464480524080
1.134630083250000	-0.027736973494512
1.144496431800000	-0.023245396481028
1.154362780349990	-0.018955761735691
1.164229128900000	-0.014834236142235
1.174095477449990	-0.010846945621281
1.183961826000000	-0.006959754455415
1.193828174550000	-0.003138017432544


==> img/Bottomonium_data_cornell_pot/Normalized_1_wave_function_0.dat <==
0.000000000000000	0.000000000000000
0.009866348550000	0.005131203655804
0.019732697100000	0.020066324678723
0.029599045650000	0.044381811489407
0.039465394200000	0.077560169492764
0.049331742750000	0.119002597747633
0.059198091300000	0.168041868668303
0.069064439850000	0.223954425662603
0.078930788400000	0.285972296476623
0.088797136950000	0.353294748672561
0.098663485500000	0.425099563498729
0.108529834050000	0.500553809332658
0.118396182599999	0.578824010090962
0.128262531150000	0.659085620351100
0.138128879699999	0.740531735687780
0.147995228250000	0.822380983251370
0.157861576800000	0.903884553563750
0.167727925349999	0.984332349644561
0.177594273900000	1.063058243732590
0.187460622449999	1.139444444899290
0.197326971000000	1.212924992665650
0.207193319550000	1.282988402261220
0.217059668100000	1.349179496367140
0.226926016649999	1.411100466047590
0.236792365199999	1.468411210107950
0.246658713749999	1.520829007350660
0.256525062300000	1.568127580180790
0.266391410850000	1.610135610803500
0.276257759399999	1.646734772931960
0.286124107950000	1.677857342569530
0.295990456500000	1.703483451138630
0.305856805050000	1.723638043096490
0.315723153600000	1.738387598305970
0.325589502150000	1.747836676919110
0.335455850699999	1.752124341482310
0.345322199249999	1.751420507483600
0.355188547800000	1.745922269728320
0.365054896350000	1.735850247840460
0.374921244899999	1.721444989925950
0.384787593449999	1.702963469079520
0.394653942000000	1.680675703039740
0.404520290549999	1.654861522959650
0.414386639100000	1.625807513020520
0.424252987649999	1.593804138521320
0.434119336200000	1.559143076168080
0.443985684750000	1.522114756598950
0.453852033299999	1.483006125740130
0.463718381849999	1.442098628414540
0.473584730399999	1.399666414734050
0.483451078950000	1.355974767205720
0.493317427499999	1.311278744176400
0.503183776050000	1.265822033227160
0.513050124600000	1.219836006404100
0.522916473150000	1.173538967727020
0.532782821700000	1.127135582240010
0.542649170249999	1.080816474944750
0.552515518799999	1.034757987271900
0.562381867350000	0.989122078281570
0.572248215900000	0.944056357520700
0.582114564450000	0.899694236386150
0.591980913000000	0.856155184925621
0.601847261549999	0.813545081236807
0.611713610100000	0.771956640977931
0.621579958649999	0.731469914962159
0.631446307200000	0.692152843356186
0.641312655750000	0.654061855622698
0.651179004300000	0.617242506021613
0.661045352850000	0.581730135200942
0.670911701399999	0.547550549151707
0.680778049950000	0.514720707559849
0.690644398499999	0.483249414350694
0.700510747049999	0.453138003978531
0.710377095600000	0.424381017756556
0.720243444150000	0.396966865243763
0.730109792700000	0.370878466398852
0.739976141250000	0.346093870872282
0.749842489799999	0.322586851431723
0.759708838350000	0.300327469100701
0.769575186899999	0.279282608132764
0.779441535450000	0.259416479442717
0.789307884000000	0.240691091571765
0.799174232550000	0.223066688674597
0.809040581099999	0.206502155384076
0.818906929650000	0.190955388734460
0.828773278200000	0.176383637607850
0.838639626749999	0.162743810413103
0.848505975299999	0.149992751913285
0.858372323849999	0.138087490289210
0.868238672400000	0.126985455664948
0.878105020950000	0.116644671428821
0.887971369500000	0.107023919762605
0.897837718049999	0.098082882845083
0.907704066599999	0.089782261225832
0.917570415150000	0.082083870873808
0.927436763699999	0.074950720394840
0.937303112250000	0.068347069884933
0.947169460799999	0.062238472844054
0.957035809349999	0.056591802519834
0.966902157900000	0.051375263983910
0.976768506450000	0.046558393166924
0.986634854999999	0.042112043992900
0.996501203549999	0.038008364660752
1.006367552100000	0.034220764021081
1.016233900650000	0.030723868890825
1.026100249200000	0.027493473037166
1.035966597749990	0.024506478445710
1.045832946300000	0.021740829366309
1.055699294850000	0.019175439502755
1.065565643400000	0.016790112579578
1.075431991950000	0.014565456379450
1.085298340499990	0.012482790197398
1.095164689050000	0.010524045501675
1.105031037599990	0.008671659424276
1.114897386150000	0.006908460524500
1.124763734700000	0.005217546074451
1.134630083250000	0.003582149902930
1.144496431800000	0.001985499600496


==> img/Bottomonium_data_cornell_pot/Normalized_1_wave_function_1.dat <==
0.000000000000000	0.000000000000000
0.009866348550000	0.006427635863341
0.019732697100000	0.025097848754364
0.029599045650000	0.055368142577491
0.039465394200000	0.096410306597289
0.049331742750000	0.147233151341205
0.059198091300000	0.206706790298566
0.069064439850000	0.273586947236629
0.078930788400000	0.346539777864314
0.088797136950000	0.424166852207827
0.098663485500000	0.505029887569972
0.108529834050000	0.587674839844637
0.118396182599999	0.670654994899047
0.128262531150000	0.752552741979343
0.138128879699999	0.831999754731254
0.147995228250000	0.907695350936352
0.157861576800000	0.978422848316696
0.167727925349999	1.043063779797720
0.177594273900000	1.100609876597170
0.187460622449999	1.150172770686390
0.197326971000000	1.190991408910580
0.207193319550000	1.222437208822440
0.217059668100000	1.244017020644730
0.226926016649999	1.255373990402640
0.236792365199999	1.256286445922580
0.246658713749999	1.246664949942030
0.256525062300000	1.226547682963730
0.266391410850000	1.196094332746710
0.276257759399999	1.155578677557310
0.286124107950000	1.105380056671640
0.295990456500000	1.045973924345950
0.305856805050000	0.977921682819154
0.315723153600000	0.901859986182798
0.325589502150000	0.818489700476879
0.335455850699999	0.728564696491571
0.345322199249999	0.632880640831951
0.355188547800000	0.532263938195029
0.365054896350000	0.427560963871147
0.374921244899999	0.319627710560666
0.384787593449999	0.209319958021721
0.394653942000000	0.097484058145982
0.404520290549999	-0.015051587916323
0.414386639100000	-0.127484299732870
0.424252987649999	-0.239044089153637
0.434119336200000	-0.348999802646291
0.443985684750000	-0.456664417470195
0.453852033299999	-0.561399487686475
0.463718381849999	-0.662618747863497
0.473584730399999	-0.759790893046320
0.483451078950000	-0.852441563057745
0.493317427499999	-0.940154567455015
0.503183776050000	-1.022572394471230
0.513050124600000	-1.099396053035790
0.522916473150000	-1.170384301524680
0.532782821700000	-1.235352320285620
0.542649170249999	-1.294169887276140
0.552515518799999	-1.346759117415480
0.562381867350000	-1.393091826565780
0.572248215900000	-1.433186580510730
0.582114564450000	-1.467105487983190
0.591980913000000	-1.494950794801310
0.601847261549999	-1.516861333601020
0.611713610100000	-1.533008880595030
0.621579958649999	-1.543594467336810
0.631446307200000	-1.548844691711180
0.641312655750000	-1.549008068393720
0.651179004300000	-1.544351454898910
0.661045352850000	-1.535156585142580
0.670911701399999	-1.521716738244590
0.680778049950000	-1.504333566150540
0.690644398499999	-1.483314099609630
0.700510747049999	-1.458967948152290
0.710377095600000	-1.431604706006220
0.720243444150000	-1.401531572401020
0.730109792700000	-1.369051191466600
0.739976141250000	-1.334459713945450
0.749842489799999	-1.298045080227270
0.759708838350000	-1.260085521783130
0.769575186899999	-1.220848275927820
0.779441535450000	-1.180588506971770
0.789307884000000	-1.139548425231990
0.799174232550000	-1.097956594046190
0.809040581099999	-1.056027413864380
0.818906929650000	-1.013960771663310
0.828773278200000	-0.971941843326320
0.838639626749999	-0.930141036236901
0.848505975299999	-0.888714059131018
0.858372323849999	-0.847802106222558
0.868238672400000	-0.807532142739218
0.878105020950000	-0.768017279264312
0.887971369500000	-0.729357222654974
0.897837718049999	-0.691638791781299
0.907704066599999	-0.654936486887088
0.917570415150000	-0.619313101994818
0.927436763699999	-0.584820370450341
0.937303112250000	-0.551499634412261
0.947169460799999	-0.519382529824393
0.957035809349999	-0.488491679155372
0.966902157900000	-0.458841384936856
0.976768506450000	-0.430438317871803
0.986634854999999	-0.403282194008772
0.996501203549999	-0.377366436180383
1.006367552100000	-0.352678815578053
1.016233900650000	-0.329202069976354
1.026100249200000	-0.306914495724852
1.035966597749990	-0.285790511190424
1.045832946300000	-0.265801189856767
1.055699294850000	-0.246914761768688
1.065565643400000	-0.229097082446499
1.075431991950000	-0.212312068790121
1.085298340499990	-0.196522101844148
1.095164689050000	-0.181688396604752
1.105031037599990	-0.167771339318584
1.114897386150000	-0.154730792954100
1.124763734700000	-0.142526371718950
1.134630083250000	-0.131117685655264
1.144496431800000	-0.120464556469922
1.154362780349990	-0.110527205851415
1.164229128900000	-0.101266417590918
1.174095477449990	-0.092643674864931
1.183961826000000	-0.084621274052314
1.193828174550000	-0.077162416451958
1.203694523099990	-0.070231279240449
1.213560871650000	-0.063793066963771
1.223427220200000	-0.057814044794904
1.233293568750000	-0.052261554711482
1.243159917299990	-0.047104015655740
1.253026265849990	-0.042310908633617
1.262892614400000	-0.037852747591944
1.272758962950000	-0.033701036782386
1.282625311500000	-0.029828215178496
1.292491660049990	-0.026207588357594
1.302358008600000	-0.022813248091744
1.312224357150000	-0.019619979710955
1.322090705700000	-0.016603157105579
1.331957054249990	-0.013738625022121
1.341823402799990	-0.011002568074925
1.351689751350000	-0.008371365643033
1.361556099900000	-0.005821431543308
1.371422448450000	-0.003329037064075


==> img/Bottomonium_data_latt_prop/Normalized_0_wave_function_0.dat <==
0.000000000000000	0.000000000000000
0.009866348550000	0.182215808929869
0.019732697100000	0.358218648362998
0.029599045650000	0.526987862252688
0.039465394200000	0.687649134173760
0.049331742750000	0.839467079309642
0.059198091300000	0.981838794672986
0.069064439850000	1.114288296499090
0.078930788400000	1.236460469925920
0.088797136950000	1.348114360881850
0.098663485500000	1.449115870338100
0.108529834050000	1.539429969123820
0.118396182599999	1.619112564427970
0.128262531150000	1.688302146992070
0.138128879699999	1.747211339958380
0.147995228250000	1.796118459733860
0.157861576800000	1.835359187511830
0.167727925349999	1.865318437991290
0.177594273900000	1.886422499771280
0.187460622449999	1.899131510140300
0.197326971000000	1.903932315714660
0.207193319550000	1.901331759731600
0.217059668100000	1.891850426865800
0.226926016649999	1.876016867272330
0.236792365199999	1.854362313202950
0.246658713749999	1.827415894016370
0.256525062300000	1.795700348707080
0.266391410850000	1.759728229202420
0.276257759399999	1.719998582600980
0.286124107950000	1.676994096215700
0.295990456500000	1.631178685704570
0.305856805050000	1.582995503675600
0.315723153600000	1.532865343893760
0.325589502150000	1.481185414543910
0.335455850699999	1.428328452863820
0.345322199249999	1.374642152801820
0.355188547800000	1.320448877121480
0.365054896350000	1.266045625520080
0.374921244899999	1.211704230797630
0.384787593449999	1.157671755861660
0.394653942000000	1.104171065334420
0.404520290549999	1.051401546700960
0.414386639100000	0.999539957259730
0.424252987649999	0.948741374575727
0.434119336200000	0.899140229656406
0.443985684750000	0.850851403643983
0.453852033299999	0.803971370416989
0.463718381849999	0.758579369096653
0.473584730399999	0.714738592039324
0.483451078950000	0.672497375447547
0.493317427499999	0.631890381235189
0.503183776050000	0.592939760224217
0.513050124600000	0.555656288122662
0.522916473150000	0.520040467027680
0.532782821700000	0.486083586409088
0.542649170249999	0.453768738653276
0.552515518799999	0.423071785283307
0.562381867350000	0.393962270917290
0.572248215900000	0.366404282884266
0.582114564450000	0.340357255186358
0.591980913000000	0.315776716180160
0.601847261549999	0.292614979952361
0.611713610100000	0.270821781887696
0.621579958649999	0.250344859376046
0.631446307200000	0.231130478983672
0.641312655750000	0.213123911725978
0.651179004300000	0.196269858330545
0.661045352850000	0.180512826573916
0.670911701399999	0.165797462918691
0.680778049950000	0.152068840773024
0.690644398499999	0.139272707747383
0.700510747049999	0.127355694297356
0.710377095600000	0.116265486120137
0.720243444150000	0.105950962620079
0.730109792700000	0.096362303678184
0.739976141250000	0.087451066854952
0.749842489799999	0.079170237027973
0.759708838350000	0.071474250317225
0.769575186899999	0.064318993984194
0.779441535450000	0.057661783806867
0.789307884000000	0.051461320232416
0.799174232550000	0.045677624393477
0.809040581099999	0.040271954842302
0.818906929650000	0.035206705609553
0.828773278200000	0.030445285929535
0.838639626749999	0.025951981690586
0.848505975299999	0.021691798365105
0.858372323849999	0.017630284846372
0.868238672400000	0.013733337264759
0.878105020950000	0.009966981470423
0.887971369500000	0.006297132447736
0.897837718049999	0.002689328462510


==> img/Bottomonium_data_latt_prop/Normalized_0_wave_function_1.dat <==
0.000000000000000	0.000000000000000
0.009866348550000	0.163421688584133
0.019732697100000	0.320271211092531
0.029599045650000	0.468690621391068
0.039465394200000	0.607025105610060
0.049331742750000	0.733829847702006
0.059198091300000	0.847875128860431
0.069064439850000	0.948149633322287
0.078930788400000	1.033860796880160
0.088797136950000	1.104432153719580
0.098663485500000	1.159497877421580
0.108529834050000	1.198894791999710
0.118396182599999	1.222652162507800
0.128262531150000	1.230979589162910
0.138128879699999	1.224253332558020
0.147995228250000	1.203001393778740
0.157861576800000	1.167887663836020
0.167727925349999	1.119695442923920
0.177594273900000	1.059310612495830
0.187460622449999	0.987704722784765
0.197326971000000	0.905918235856961
0.207193319550000	0.815044140205284
0.217059668100000	0.716212127829039
0.226926016649999	0.610573499224656
0.236792365199999	0.499286936189869
0.246658713749999	0.383505257231265
0.256525062300000	0.264363246015939
0.266391410850000	0.142966620025144
0.276257759399999	0.020382184601488
0.286124107950000	-0.102370802867699
0.295990456500000	-0.224328052665285
0.305856805050000	-0.344586457388160
0.315723153600000	-0.462309127695601
0.325589502150000	-0.576729288600253
0.335455850699999	-0.687153087120160
0.345322199249999	-0.792961371638867
0.355188547800000	-0.893610511053012
0.365054896350000	-0.988632327800508
0.374921244899999	-1.077633223251520
0.384787593449999	-1.160292576818850
0.394653942000000	-1.236360501623480
0.404520290549999	-1.305655039762380
0.414386639100000	-1.368058879301790
0.424252987649999	-1.423515673194650
0.434119336200000	-1.472026037528840
0.443985684750000	-1.513643302987360
0.453852033299999	-1.548469089268240
0.463718381849999	-1.576648767595450
0.473584730399999	-1.598366871466440
0.483451078950000	-1.613842510536240
0.493317427499999	-1.623324837132030
0.503183776050000	-1.627088609415360
0.513050124600000	-1.625429889745030
0.522916473150000	-1.618661911411800
0.532782821700000	-1.607111141682080
0.542649170249999	-1.591113564052390
0.552515518799999	-1.571011197826470
0.562381867350000	-1.547148868617380
0.572248215900000	-1.519871239176480
0.582114564450000	-1.489520106080490
0.591980913000000	-1.456431964280320
0.601847261549999	-1.420935838338900
0.611713610100000	-1.383351376361840
0.621579958649999	-1.343987200150070
0.631446307200000	-1.303139502972330
0.641312655750000	-1.261090884553910
0.651179004300000	-1.218109411393390
0.661045352850000	-1.174447889334340
0.670911701399999	-1.130343334414350
0.680778049950000	-1.086016627369360
0.690644398499999	-1.041672336766030
0.700510747049999	-0.997498695545418
0.710377095600000	-0.953667715766958
0.720243444150000	-0.910335426518483
0.730109792700000	-0.867642220285931
0.739976141250000	-0.825713293532376
0.749842489799999	-0.784659167801344
0.759708838350000	-0.744576278313642
0.769575186899999	-0.705547617752421
0.779441535450000	-0.667643423711321
0.789307884000000	-0.630921899098936
0.799174232550000	-0.595429955636310
0.809040581099999	-0.561203971439254
0.818906929650000	-0.528270554533032
0.828773278200000	-0.496647304992996
0.838639626749999	-0.466343569233114
0.848505975299999	-0.437361180766750
0.858372323849999	-0.409695182535277
0.868238672400000	-0.383334526634540
0.878105020950000	-0.358262747963201
0.887971369500000	-0.334458608967698
0.897837718049999	-0.311896713263758
0.907704066599999	-0.290548086473027
0.917570415150000	-0.270380723125163
0.927436763699999	-0.251360098940282
0.937303112250000	-0.233449648225575
0.947169460799999	-0.216611206493590
0.957035809349999	-0.200805418740471
0.966902157900000	-0.185992114111910
0.976768506450000	-0.172130647935232
0.986634854999999	-0.159180212310405
0.996501203549999	-0.147100116633289
1.006367552100000	-0.135850039574391
1.016233900650000	-0.125390254158115
1.026100249200000	-0.115681827684474
1.035966597749990	-0.106686798309959
1.045832946300000	-0.098368330160130
1.055699294850000	-0.090690848886052
1.065565643400000	-0.083620159603266
1.075431991950000	-0.077123549168063
1.085298340499990	-0.071169874754482
1.095164689050000	-0.065729640699469
1.105031037599990	-0.060775065585751
1.114897386150000	-0.056280141534766
1.124763734700000	-0.052220687688706
1.134630083250000	-0.048574399873608
1.144496431800000	-0.045320898457672
1.154362780349990	-0.042441776453484
1.164229128900000	-0.039920649962564
1.174095477449990	-0.037743213128994
1.183961826000000	-0.035897299859370
1.193828174550000	-0.034372954682589
1.203694523099990	-0.033162515269477
1.213560871650000	-0.032260709313403
1.223427220200000	-0.031664768694211


==> img/Bottomonium_data_latt_prop/Normalized_1_wave_function_0.dat <==
0.000000000000000	0.000000000000000
0.009866348550000	0.005107991380704
0.019732697100000	0.020006772217480
0.029599045650000	0.044310423895745
0.039465394200000	0.077526588796900
0.049331742750000	0.119070880355771
0.059198091300000	0.168281514377030
0.069064439850000	0.224433109139326
0.078930788400000	0.286750212084522
0.088797136950000	0.354420450733501
0.098663485500000	0.426607163016348
0.108529834050000	0.502461374018735
0.118396182599999	0.581133006535011
0.128262531150000	0.661781234599101
0.138128879699999	0.743583910582223
0.147995228250000	0.825746016862378
0.157861576800000	0.907507112159527
0.167727925349999	0.988147760194554
0.177594273900000	1.066994944242100
0.187460622449999	1.143426485331520
0.197326971000000	1.216874494271980
0.207193319550000	1.286827898337530
0.217059668100000	1.352834092375900
0.226926016649999	1.414499771356260
0.236792365199999	1.471491007022230
0.246658713749999	1.523532635460600
0.256525062300000	1.570407025138670
0.266391410850000	1.611952296421640
0.276257759399999	1.648060063876320
0.286124107950000	1.678672771927230
0.295990456500000	1.703780692781330
0.305856805050000	1.723418653106020
0.315723153600000	1.737662552854650
0.325589502150000	1.746625736003430
0.335455850699999	1.750455268906560
0.345322199249999	1.749328177599520
0.355188547800000	1.743447690780020
0.365054896350000	1.733039530465480
0.374921244899999	1.718348287543190
0.384787593449999	1.699633914669220
0.394653942000000	1.677168364297720
0.404520290549999	1.651232395087550
0.414386639100000	1.622112565586150
0.424252987649999	1.590098429967610
0.434119336200000	1.555479946734860
0.443985684750000	1.518545107707020
0.453852033299999	1.479577791319480
0.463718381849999	1.438855841275680
0.473584730399999	1.396649368911970
0.483451078950000	1.353219275268710
0.493317427499999	1.308815986799370
0.503183776050000	1.263678396885020
0.513050124600000	1.218033003844570
0.522916473150000	1.172093234926520
0.532782821700000	1.126058944820830
0.542649170249999	1.080116076521660
0.552515518799999	1.034436471885130
0.562381867350000	0.989177818941537
0.572248215900000	0.944483722918231
0.582114564450000	0.900483887989133
0.591980913000000	0.857294396968729
0.601847261549999	0.815018076494345
0.611713610100000	0.773744935671459
0.621579958649999	0.733552666675692
0.631446307200000	0.694507196394953
0.641312655750000	0.656663278840847
0.651179004300000	0.620065118745254
0.661045352850000	0.584747017473083
0.670911701399999	0.550734033113426
0.680778049950000	0.518042647348251
0.690644398499999	0.486681432430809
0.700510747049999	0.456651712326772
0.710377095600000	0.427948212772872
0.720243444150000	0.400559695684211
0.730109792700000	0.374469573987732
0.739976141250000	0.349656503571333
0.749842489799999	0.326094949612924
0.759708838350000	0.303755725088818
0.769575186899999	0.282606499754948
0.779441535450000	0.262612278346265
0.789307884000000	0.243735847149457
0.799174232550000	0.225938188471563
0.809040581099999	0.209178862853189
0.818906929650000	0.193416359160588
0.828773278200000	0.178608412937360
0.838639626749999	0.164712293605299
0.848505975299999	0.151685061276917
0.858372323849999	0.139483794080976
0.868238672400000	0.128065787009138
0.878105020950000	0.117388723368265
0.887971369500000	0.107410819971087
0.897837718049999	0.098090947219576
0.907704066599999	0.089388725232302
0.917570415150000	0.081264597140769
0.927436763699999	0.073679880631812
0.937303112250000	0.066596798744750
0.947169460799999	0.059978490844158
0.957035809349999	0.053789004582738
0.966902157900000	0.047993269544141
0.976768506450000	0.042557053113146
0.986634854999999	0.037446898960044
0.996501203549999	0.032630048346961
1.006367552100000	0.028074344265368
1.016233900650000	0.023748118194654
1.026100249200000	0.019620059029814
1.035966597749990	0.015659063459422
1.045832946300000	0.011834066780435
1.055699294850000	0.008113852810158
1.065565643400000	0.004466841193774


==> img/Bottomonium_data_latt_prop/Normalized_1_wave_function_1.dat <==
0.000000000000000	0.000000000000000
0.009866348550000	0.006297492848624
0.019732697100000	0.024628631888681
0.029599045650000	0.054409044750541
0.039465394200000	0.094856743088702
0.049331742750000	0.145016435660406
0.059198091300000	0.203785434117616
0.069064439850000	0.269939595848189
0.078930788400000	0.342159712302965
0.088797136950000	0.419057938759599
0.098663485500000	0.499203818590994
0.108529834050000	0.581149484674354
0.118396182599999	0.663453665111336
0.128262531150000	0.744704170144810
0.138128879699999	0.823538589030617
0.147995228250000	0.898662978053531
0.157861576800000	0.968868372704981
0.167727925349999	1.033045007320610
0.177594273900000	1.090194173417510
0.187460622449999	1.139437692918370
0.197326971000000	1.180025023874150
0.207193319550000	1.211338053791160
0.217059668100000	1.232893668939300
0.226926016649999	1.244344216880000
0.236792365199999	1.245476003819580
0.246658713749999	1.236205988267590
0.256525062300000	1.216576847945480
0.266391410850000	1.186750608100770
0.276257759399999	1.147001026548510
0.286124107950000	1.097704934148230
0.295990456500000	1.039332729331580
0.305856805050000	0.972438222055003
0.315723153600000	0.897648016515789
0.325589502150000	0.815650613501716
0.335455850699999	0.727185402714650
0.345322199249999	0.633031703182226
0.355188547800000	0.533997996307677
0.365054896350000	0.430911481550120
0.374921244899999	0.324608069502001
0.384787593449999	0.215922911540983
0.394653942000000	0.105681549559741
0.404520290549999	-0.005308246228885
0.414386639100000	-0.116263898527820
0.424252987649999	-0.226434664875907
0.434119336200000	-0.335107475669153
0.443985684750000	-0.441611956583313
0.453852033299999	-0.545324635582572
0.463718381849999	-0.645672345501956
0.473584730399999	-0.742134842856174
0.483451078950000	-0.834246672021155
0.493317427499999	-0.921598311245185
0.503183776050000	-1.003836643082060
0.513050124600000	-1.080664796824150
0.522916473150000	-1.151841414388890
0.532782821700000	-1.217179393930590
0.542649170249999	-1.276544167274790
0.552515518799999	-1.329851568175160
0.562381867350000	-1.377065348453330
0.572248215900000	-1.418194398380550
0.582114564450000	-1.453289726284330
0.591980913000000	-1.482441250397840
0.601847261549999	-1.505774453502180
0.611713610100000	-1.523446948025720
0.621579958649999	-1.535644996042080
0.631446307200000	-1.542580025127390
0.641312655750000	-1.544485177371270
0.651179004300000	-1.541611925053050
0.661045352850000	-1.534226782658350
0.670911701399999	-1.522608141077100
0.680778049950000	-1.507043246044260
0.690644398499999	-1.487825339202930
0.700510747049999	-1.465250976624590
0.710377095600000	-1.439617536245750
0.720243444150000	-1.411220922499930
0.730109792700000	-1.380353473461110
0.739976141250000	-1.347302073083160
0.749842489799999	-1.312346468632510
0.759708838350000	-1.275757791172400
0.769575186899999	-1.237797274970450
0.779441535450000	-1.198715169964550
0.789307884000000	-1.158749839930930
0.799174232550000	-1.118127037745110
0.809040581099999	-1.077059348101450
0.818906929650000	-1.035745787248580
0.828773278200000	-0.994371548692724
0.838639626749999	-0.953107883403924
0.848505975299999	-0.912112102816760
0.858372323849999	-0.871527692830769
0.868238672400000	-0.831484527070560
0.878105020950000	-0.792099167845279
0.887971369500000	-0.753475243535710
0.897837718049999	-0.715703891519279
0.907704066599999	-0.678864256203598
0.917570415150000	-0.643024032263710
0.927436763699999	-0.608240043753353
0.937303112250000	-0.574558850373915
0.947169460799999	-0.542017372824494
0.957035809349999	-0.510643529812374
0.966902157900000	-0.480456879965340
0.976768506450000	-0.451469262547305
0.986634854999999	-0.423685431529150
0.996501203549999	-0.397103678200743
1.006367552100000	-0.371716438122572
1.016233900650000	-0.347510878801328
1.026100249200000	-0.324469465029309
1.035966597749990	-0.302570499349942
1.045832946300000	-0.281788635598259
1.055699294850000	-0.262095363914654
1.065565643400000	-0.243459466041313
1.075431991950000	-0.225847440083039
1.085298340499990	-0.209223894247644
1.095164689050000	-0.193551909376063
1.105031037599990	-0.178793370329552
1.114897386150000	-0.164909266521641
1.124763734700000	-0.151859962067225
1.134630083250000	-0.139605436171515
1.144496431800000	-0.128105494498986
1.154362780349990	-0.117319952348465
1.164229128900000	-0.107208790516517
1.174095477449990	-0.097732284758819
1.183961826000000	-0.088851109759497
1.193828174550000	-0.080526418492824
1.203694523099990	-0.072719897811125
1.213560871650000	-0.065393801018179
1.223427220200000	-0.058510958089450
1.233293568750000	-0.052034764079384
1.243159917299990	-0.045929146111892
1.253026265849990	-0.040158509182645
1.262892614400000	-0.034687660810146
1.272758962950000	-0.029481714355659
1.282625311500000	-0.024505970588202
1.292491660049990	-0.019725776797795
1.302358008600000	-0.015106362455146
1.312224357150000	-0.010612650075451
1.322090705700000	-0.006209039563650


==> img/Charmonium_data_cornell_pot/Normalized_0_wave_function_0.dat <==
0.000000000000000	0.000000000000000
0.009866348550000	0.050980081832853
0.019732697100000	0.101321593266583
0.029599045650000	0.150964625712331
0.039465394200000	0.199855940358257
0.049331742750000	0.247945482804655
0.059198091300000	0.295186041141403
0.069064439850000	0.341533144313022
0.078930788400000	0.386945018276483
0.088797136950000	0.431382559438508
0.098663485500000	0.474809312653988
0.108529834050000	0.517191448965195
0.118396182600000	0.558497741052491
0.128262531150000	0.598699535511250
0.138128879700000	0.637770721592769
0.147995228250000	0.675687696306751
0.157861576800000	0.712429325920968
0.167727925350000	0.747976903970769
0.177594273900000	0.782314105935670
0.187460622450000	0.815426940766827
0.197326971000000	0.847303699464747
0.207193319550000	0.877934900915799
0.217059668100000	0.907313235200804
0.226926016650000	0.935433504590877
0.236792365200000	0.962292562445574
0.246658713750000	0.987889250226767
0.256525062300000	1.012224332838980
0.266391410850000	1.035300432503300
0.276257759400000	1.057121961367720
0.286124107950000	1.077695053051920
0.295990456500000	1.097027493319270
0.305856805050000	1.115128650063050
0.315723153600000	1.132009402787970
0.325589502150000	1.147682071761730
0.335455850700000	1.162160347004970
0.345322199250000	1.175459217281270
0.355188547800000	1.187594899241750
0.365054896350000	1.198584766872550
0.374921244900000	1.208447281385530
0.384787593450000	1.217201921686280
0.394653942000000	1.224869115545930
0.404520290550000	1.231470171596090
0.414386639100000	1.237027212259600
0.424252987650000	1.241563107721980
0.434119336200000	1.245101411042100
0.443985684750000	1.247666294493150
0.453852033300000	1.249282487218250
0.463718381850000	1.249975214278380
0.473584730400000	1.249770137163410
0.483451078950000	1.248693295830690
0.493317427500000	1.246771052328950
0.503183776050000	1.244030036059430
0.513050124600000	1.240497090719610
0.522916473150000	1.236199222969410
0.532782821700000	1.231163552853500
0.542649170250000	1.225417266008290
0.552515518800000	1.218987567676520
0.562381867350000	1.211901638547160
0.572248215900000	1.204186592433560
0.582114564450000	1.195869435797650
0.591980913000000	1.186977029124080
0.601847261550000	1.177536050142940
0.611713610100000	1.167572958896280
0.621579958650000	1.157113964639520
0.631446307200000	1.146184994564780
0.641312655750000	1.134811664330180
0.651179004300000	1.123019250375400
0.661045352850000	1.110832664000940
0.670911701400000	1.098276427185470
0.680778049950000	1.085374650113200
0.690644398500000	1.072151010380460
0.700510747050000	1.058628733848430
0.710377095600000	1.044830577106990
0.720243444150000	1.030778811512560
0.730109792700000	1.016495208761270
0.739976141250000	1.002001027956930
0.749842489800000	0.987317004132485
0.759708838350000	0.972463338181446
0.769575186900000	0.957459688155881
0.779441535450000	0.942325161885757
0.789307884000000	0.927078310874151
0.799174232550000	0.911737125422058
0.809040581100000	0.896319030936189
0.818906929650000	0.880840885372727
0.828773278200000	0.865318977769901
0.838639626750000	0.849769027822089
0.848505975300000	0.834206186448222
0.858372323850000	0.818645037307468
0.868238672400000	0.803099599215378
0.878105020950000	0.787583329413985
0.887971369500000	0.772109127649919
0.897837718050000	0.756689341015011
0.907704066600000	0.741335769504501
0.917570415150000	0.726059672248696
0.927436763700000	0.710871774374587
0.937303112250000	0.695782274454818
0.947169460800000	0.680800852502239
0.957035809350000	0.665936678469243
0.966902157900000	0.651198421211969
0.976768506450000	0.636594257880517
0.986634855000000	0.622131883697442
0.996501203550000	0.607818522087697
1.006367552100000	0.593660935124535
1.016233900650000	0.579665434256811
1.026100249200000	0.565837891284393
1.035966597750000	0.552183749549544
1.045832946300000	0.538708035313321
1.055699294850000	0.525415369287218
1.065565643400000	0.512309978291481
1.075431991950000	0.499395707012744
1.085298340500000	0.486676029834796
1.095164689050000	0.474154062717567
1.105031037600000	0.461832575100514
1.114897386150000	0.449714001807845
1.124763734700000	0.437800454934140
1.134630083250000	0.426093735690106
1.144496431800000	0.414595346189400
1.154362780350000	0.403306501158445
1.164229128900000	0.392228139552454
1.174095477450000	0.381360936061760
1.183961826000000	0.370705312493821
1.193828174550000	0.360261449017138
1.203694523100000	0.350029295254436
1.213560871650000	0.340008581213435
1.223427220200000	0.330198828044483
1.233293568750000	0.320599358615298
1.243159917300000	0.311209307893909
1.253026265850000	0.302027633131862
1.262892614400000	0.293053123840541
1.272758962950000	0.284284411554306
1.282625311500000	0.275719979374939
1.292491660050000	0.267358171292677
1.302358008600000	0.259197201279808
1.312224357150000	0.251235162153579
1.322090705700000	0.243470034205760
1.331957054250000	0.235899693596967
1.341823402800000	0.228521920514334
1.351689751350000	0.221334407091884
1.361556099900000	0.214334765093337
1.371422448450000	0.207520533357799
1.381288797000000	0.200889185009162
1.391155145550000	0.194438134430612
1.401021494100000	0.188164744006055
1.410887842650000	0.182066330630731
1.420754191200000	0.176140171993712
1.430620539750000	0.170383512635315
1.440486888300000	0.164793569782886
1.450353236850000	0.159367538968731
1.460219585400000	0.154102599434275
1.470085933950000	0.148995919324868
1.479952282500000	0.144044660679906
1.489818631050000	0.139245984223235
1.499684979600000	0.134597053959010
1.509551328150000	0.130095041578462
1.519417676700000	0.125737130683188
1.529284025250000	0.121520520830841
1.539150373800000	0.117442431409193
1.549016722350000	0.113500105344847
1.558883070900000	0.109690812652894
1.568749419450000	0.106011853834074
1.578615768000000	0.102460563126090
1.588482116550000	0.099034311615839
1.598348465100000	0.095730510219531
1.608214813650000	0.092546612537663
1.618081162200000	0.089480117592054
1.627947510750000	0.086528572452163
1.637813859300000	0.083689574758061
1.647680207850000	0.080960775147522
1.657546556400000	0.078339879594794
1.667412904950000	0.075824651668722
1.677279253500000	0.073412914717980
1.687145602050000	0.071102553991292
1.697011950600000	0.068891518700623
1.706878299150000	0.066777824035418
1.716744647700000	0.064759553136104
1.726610996250000	0.062834859035184
1.736477344800000	0.061001966574384
1.746343693350000	0.059259174306445
1.756210041900000	0.057604856390334
1.766076390450000	0.056037464488759
1.775942739000000	0.054555529677102
1.785809087550000	0.053157664373045
1.795675436100000	0.051842564296358
1.805541784650000	0.050609010468591
1.815408133200000	0.049455871262592
1.825274481750000	0.048382104512074
1.835140830300000	0.047386759691755
1.845007178850000	0.046468980178839
1.854873527400000	0.045628005607022
1.864739875950000	0.044863174324512
1.874606224500000	0.044173925967966
1.884472573050000	0.043559804164674
1.894338921600000	0.043020459375782
1.904205270150000	0.042555651893819
1.914071618700000	0.042165255008363
1.923937967250000	0.041849258354232
1.933804315800000	0.041607771457198
1.943670664350000	0.041441027492946
1.953537012900000	0.041349387275626


==> img/Charmonium_data_cornell_pot/Normalized_0_wave_function_1.dat <==
0.000000000000000	0.000000000000000
0.009866348550000	0.047523113821073
0.019732697100000	0.094395161027606
0.029599045650000	0.140505575573038
0.039465394200000	0.185751240618726
0.049331742750000	0.230033412838204
0.059198091300000	0.273257566971652
0.069064439850000	0.315333454059857
0.078930788400000	0.356175203124363
0.088797136950000	0.395701428404116
0.098663485500000	0.433835330190019
0.108529834050000	0.470504784693440
0.118396182600000	0.505642421022204
0.128262531150000	0.539185684440728
0.138128879700000	0.571076885614914
0.147995228250000	0.601263235820188
0.157861576800000	0.629696868253715
0.167727925350000	0.656334845696494
0.177594273900000	0.681139154843517
0.187460622450000	0.704076687674330
0.197326971000000	0.725119210278433
0.207193319550000	0.744243319584181
0.217059668100000	0.761430388468051
0.226926016650000	0.776666499745082
0.236792365200000	0.789942369561045
0.246658713750000	0.801253260723702
0.256525062300000	0.810598886524237
0.266391410850000	0.817983305611079
0.276257759400000	0.823414808486850
0.286124107950000	0.826905796205542
0.295990456500000	0.828472651851045
0.305856805050000	0.828135605380010
0.315723153600000	0.825918592412149
0.325589502150000	0.821849107548964
0.335455850700000	0.815958052798249
0.345322199250000	0.808279581676187
0.355188547800000	0.798850939551846
0.365054896350000	0.787712300790161
0.374921244900000	0.774906603239606
0.384787593450000	0.760479380599248
0.394653942000000	0.744478593187412
0.404520290550000	0.726954457620259
0.414386639100000	0.707959275893871
0.424252987650000	0.687547264347652
0.434119336200000	0.665774382970156
0.443985684750000	0.642698165491016
0.453852033300000	0.618377550684584
0.463718381850000	0.592872715292084
0.473584730400000	0.566244908949826
0.483451078950000	0.538556291491387
0.493317427500000	0.509869772971603
0.503183776050000	0.480248856739846
0.513050124600000	0.449757485869586
0.522916473150000	0.418459893230613
0.532782821700000	0.386420455469506
0.542649170250000	0.353703551143373
0.552515518800000	0.320373423231161
0.562381867350000	0.286494046226496
0.572248215900000	0.252128997995633
0.582114564450000	0.217341336564179
0.591980913000000	0.182193481976554
0.601847261550000	0.146747103352760
0.611713610100000	0.111063011248166
0.621579958650000	0.075201055403506
0.631446307200000	0.039220027954264
0.641312655750000	0.003177572151210
0.651179004300000	-0.032869903373165
0.661045352850000	-0.068867304773808
0.670911701400000	-0.104760927595178
0.680778049950000	-0.140498525818583
0.690644398500000	-0.176029375381631
0.700510747050000	-0.211304332210393
0.710377095600000	-0.246275884818028
0.720243444150000	-0.280898201535980
0.730109792700000	-0.315127172455610
0.739976141250000	-0.348920446169109
0.749842489800000	-0.382237461408871
0.759708838350000	-0.415039473694070
0.769575186900000	-0.447289577102077
0.779441535450000	-0.478952721290530
0.789307884000000	-0.509995723903391
0.799174232550000	-0.540387278501090
0.809040581100000	-0.570097958160983
0.818906929650000	-0.599100214899786
0.828773278200000	-0.627368375074524
0.838639626750000	-0.654878630922571
0.848505975300000	-0.681609028405012
0.858372323850000	-0.707539451520397
0.868238672400000	-0.732651603258391
0.878105020950000	-0.756928983364488
0.887971369500000	-0.780356863088282
0.897837718050000	-0.802922257088458
0.907704066600000	-0.824613892667817
0.917570415150000	-0.845422176511412
0.927436763700000	-0.865339159100101
0.937303112250000	-0.884358496970651
0.947169460800000	-0.902475412991882
0.957035809350000	-0.919686654824401
0.966902157900000	-0.935990451729096
0.976768506450000	-0.951386469886798
0.986634855000000	-0.965875766388627
0.996501203550000	-0.979460742053086
1.006367552100000	-0.992145093222443
1.016233900650000	-1.003933762687090
1.026100249200000	-1.014832889882430
1.035966597750000	-1.024849760498770
1.045832946300000	-1.033992755639810
1.055699294850000	-1.042271300661320
1.065565643400000	-1.049695813816220
1.075431991950000	-1.056277654827690
1.085298340500000	-1.062029073507080
1.095164689050000	-1.066963158527910
1.105031037600000	-1.071093786462470
1.114897386150000	-1.074435571182270
1.124763734700000	-1.077003813718150
1.134630083250000	-1.078814452670960
1.144496431800000	-1.079884015258280
1.154362780350000	-1.080229569077490
1.164229128900000	-1.079868674660180
1.174095477450000	-1.078819338888160
1.183961826000000	-1.077099969335630
1.193828174550000	-1.074729329597640
1.203694523100000	-1.071726495659510
1.213560871650000	-1.068110813357540
1.223427220200000	-1.063901856975970
1.233293568750000	-1.059119389021180
1.243159917300000	-1.053783321208900
1.253026265850000	-1.047913676696240
1.262892614400000	-1.041530553585890
1.272758962950000	-1.034654089725690
1.282625311500000	-1.027304428822540
1.292491660050000	-1.019501687886140
1.302358008600000	-1.011265926013920
1.312224357150000	-1.002617114525120
1.322090705700000	-0.993575108448355
1.331957054250000	-0.984159619363970
1.341823402800000	-0.974390189599071
1.351689751350000	-0.964286167770243
1.361556099900000	-0.953866685666136
1.371422448450000	-0.943150636459410
1.381288797000000	-0.932156654234957
1.391155145550000	-0.920903094819010
1.401021494100000	-0.909408017891414
1.410887842650000	-0.897689170361375
1.420754191200000	-0.885763970985041
1.430620539750000	-0.873649496201378
1.440486888300000	-0.861362467161432
1.450353236850000	-0.848919237924193
1.460219585400000	-0.836335784791291
1.470085933950000	-0.823627696751221
1.479952282500000	-0.810810167002957
1.489818631050000	-0.797897985527618
1.499684979600000	-0.784905532676147
1.509551328150000	-0.771846773740193
1.519417676700000	-0.758735254472735
1.529284025250000	-0.745584097524547
1.539150373800000	-0.732405999762177
1.549016722350000	-0.719213230432754
1.558883070900000	-0.706017630140881
1.568749419450000	-0.692830610602612
1.578615768000000	-0.679663155141557
1.588482116550000	-0.666525819892235
1.598348465100000	-0.653428735675962
1.608214813650000	-0.640381610514670
1.618081162200000	-0.627393732748459
1.627947510750000	-0.614473974722967
1.637813859300000	-0.601630797013091
1.647680207850000	-0.588872253150062
1.657546556400000	-0.576205994819373
1.667412904950000	-0.563639277497632
1.677279253500000	-0.551178966497113
1.687145602050000	-0.538831543387333
1.697011950600000	-0.526603112763686
1.706878299150000	-0.514499409334012
1.716744647700000	-0.502525805294582
1.726610996250000	-0.490687317967877
1.736477344800000	-0.478988617675281
1.746343693350000	-0.467434035818718
1.756210041900000	-0.456027573145946
1.766076390450000	-0.444772908175319
1.775942739000000	-0.433673405756448
1.785809087550000	-0.422732125744236
1.795675436100000	-0.411951831764608
1.805541784650000	-0.401335000051054
1.815408133200000	-0.390883828332126
1.825274481750000	-0.380600244750808
1.835140830300000	-0.370485916797562
1.845007178850000	-0.360542260239838
1.854873527400000	-0.350770448031525
1.864739875950000	-0.341171419186802
1.874606224500000	-0.331745887603688
1.884472573050000	-0.322494350823329
1.894338921600000	-0.313417098711982
1.904205270150000	-0.304514222053392
1.914071618700000	-0.295785621040089
1.923937967250000	-0.287231013652810
1.933804315800000	-0.278849943918180
1.943670664350000	-0.270641790035272
1.953537012900000	-0.262605772362590
1.963403361450000	-0.254740961257600
1.973269710000000	-0.247046284761624
1.983136058550000	-0.239520536123542
1.993002407100000	-0.232162381156405
2.002868755650000	-0.224970365421646
2.012735104200000	-0.217942921236122
2.022601452750000	-0.211078374497834
2.032467801300000	-0.204374951326650
2.042334149850000	-0.197830784516904
2.052200498400000	-0.191443919799186
2.062066846950000	-0.185212321909135
2.071933195500000	-0.179133880461476
2.081799544050000	-0.173206415627920
2.091665892600000	-0.167427683618021
2.101532241150000	-0.161795381962332
2.111398589700000	-0.156307154597660
2.121264938250000	-0.150960596754485
2.131131286800000	-0.145753259646900
2.140997635350000	-0.140682654965756
2.150863983900000	-0.135746259175898
2.160730332450000	-0.130941517618649
2.170596681000000	-0.126265848420912
2.180463029550000	-0.121716646212439
2.190329378100000	-0.117291285653000
2.200195726650000	-0.112987124771343
2.210062075200000	-0.108801508117975
2.219928423750000	-0.104731769733885
2.229794772300000	-0.100775235937481
2.239661120850000	-0.096929227932021
2.249527469400000	-0.093191064235968
2.259393817950000	-0.089558062938649
2.269260166500000	-0.086027543783734
2.279126515050000	-0.082596830082938
2.288992863600000	-0.079263250462484
2.298859212150000	-0.076024140444711
2.308725560700000	-0.072876843867287
2.318591909250000	-0.069818714142366
2.328458257800000	-0.066847115357981
2.338324606350000	-0.063959423223904
2.348190954900000	-0.061153025864076
2.358057303450000	-0.058425324457635
2.367923652000000	-0.055773733730413
2.377790000550000	-0.053195682298650
2.387656349100000	-0.050688612866537
2.397522697650000	-0.048249982279002
2.407389046200000	-0.045877261430984
2.417255394750000	-0.043567935034259
2.427121743300000	-0.041319501242653
2.436988091850000	-0.039129471136270
2.446854440400000	-0.036995368065097
2.456720788950000	-0.034914726852134
2.466587137500000	-0.032885092855890
2.476453486050000	-0.030904020891828
2.486319834600000	-0.028969074012021
2.496186183150000	-0.027077822141984
2.506052531700000	-0.025227840573281
2.515918880250000	-0.023416708310208
2.525785228800000	-0.021642006268401
2.535651577350000	-0.019901315322919
2.545517925900000	-0.018192214202859
2.555384274450000	-0.016512277229188
2.565250623000000	-0.014859071891984
2.575116971550000	-0.013230156262823
2.584983320100000	-0.011623076237538
2.594849668650000	-0.010035362604041
2.604716017200000	-0.008464527929351
2.614582365750000	-0.006908063259392
2.624448714300000	-0.005363434624485
2.634315062850000	-0.003828079342838
2.644181411400000	-0.002299402113626
2.654047759950000	-0.000774770890557


==> img/Charmonium_data_cornell_pot/Normalized_1_wave_function_0.dat <==
0.000000000000000	0.000000000000000
0.009866348550000	0.000631380398041
0.019732697100000	0.002491818129374
0.029599045650000	0.005566544442833
0.039465394200000	0.009838003787135
0.049331742750000	0.015286103714372
0.059198091300000	0.021888320935367
0.069064439850000	0.029619815548168
0.078930788400000	0.038453548712448
0.088797136950000	0.048360402865666
0.098663485500000	0.059309303969589
0.108529834050000	0.071267345354652
0.118396182600000	0.084199912756901
0.128262531150000	0.098070810158131
0.138128879700000	0.112842386053115
0.147995228250000	0.128475659780614
0.157861576800000	0.144930447567940
0.167727925350000	0.162165487952303
0.177594273900000	0.180138566256171
0.187460622450000	0.198806637808192
0.197326971000000	0.218125949616026
0.207193319550000	0.238052160212512
0.217059668100000	0.258540457411982
0.226926016650000	0.279545673729050
0.236792365200000	0.301022399228016
0.246658713750000	0.322925091586776
0.256525062300000	0.345208183175021
0.266391410850000	0.367826184962383
0.276257759400000	0.390733787087930
0.286124107950000	0.413885955938127
0.295990456500000	0.437238027595961
0.305856805050000	0.460745797539088
0.315723153600000	0.484365606480170
0.325589502150000	0.508054422257181
0.335455850700000	0.531769917696107
0.345322199250000	0.555470544382537
0.355188547800000	0.579115602292418
0.365054896350000	0.602665305245679
0.374921244900000	0.626080842159290
0.384787593450000	0.649324434088877
0.394653942000000	0.672359387060025
0.404520290550000	0.695150140701887
0.414386639100000	0.717662312706805
0.424252987650000	0.739862739150135
0.434119336200000	0.761719510714407
0.443985684750000	0.783202004871480
0.453852033300000	0.804280914085211
0.463718381850000	0.824928270105502
0.473584730400000	0.845117464432439
0.483451078950000	0.864823265036433
0.493317427500000	0.884021829427103
0.503183776050000	0.902690714169694
0.513050124600000	0.920808880953497
0.522916473150000	0.938356699321913
0.532782821700000	0.955315946178221
0.542649170250000	0.971669802185292
0.552515518800000	0.987402845181044
0.562381867350000	1.002501040734450
0.572248215900000	1.016951729969420
0.582114564450000	1.030743614786240
0.591980913000000	1.043866740611580
0.601847261550000	1.056312476809480
0.611713610100000	1.068073494886720
0.621579958650000	1.079143744625770
0.631446307200000	1.089518428279370
0.641312655750000	1.099193972959490
0.651179004300000	1.108168001353640
0.661045352850000	1.116439300899610
0.670911701400000	1.124007791548820
0.680778049950000	1.130874492246790
0.690644398500000	1.137041486257090
0.700510747050000	1.142511885452940
0.710377095600000	1.147289793698320
0.720243444150000	1.151380269437710
0.730109792700000	1.154789287610500
0.739976141250000	1.157523701003330
0.749842489800000	1.159591201150270
0.759708838350000	1.161000278887050
0.769575186900000	1.161760184662560
0.779441535450000	1.161880888706600
0.789307884000000	1.161373041149570
0.799174232550000	1.160247932185580
0.809040581100000	1.158517452366750
0.818906929650000	1.156194053112290
0.828773278200000	1.153290707512190
0.838639626750000	1.149820871500910
0.848505975300000	1.145798445472660
0.858372323850000	1.141237736405810
0.868238672400000	1.136153420559430
0.878105020950000	1.130560506801590
0.887971369500000	1.124474300624270
0.897837718050000	1.117910368896380
0.907704066600000	1.110884505401890
0.917570415150000	1.103412697206630
0.927436763700000	1.095511091893100
0.937303112250000	1.087195965699090
0.947169460800000	1.078483692592270
0.957035809350000	1.069390714308910
0.966902157900000	1.059933511382080
0.976768506450000	1.050128575180510
0.986634855000000	1.039992380976580
0.996501203550000	1.029541362058280
1.006367552100000	1.018791884897180
1.016233900650000	1.007760225381290
1.026100249200000	0.996462546118942
1.035966597750000	0.984914874816901
1.045832946300000	0.973133083733545
1.055699294850000	0.961132870205174
1.065565643400000	0.948929738241320
1.075431991950000	0.936538981182520
1.085298340500000	0.923975665412007
1.095164689050000	0.911254615110630
1.105031037600000	0.898390398042489
1.114897386150000	0.885397312356885
1.124763734700000	0.872289374390820
1.134630083250000	0.859080307454270
1.144496431800000	0.845783531579471
1.154362780350000	0.832412154213899
1.164229128900000	0.818978961835465
1.174095477450000	0.805496412467425
1.183961826000000	0.791976629069500
1.193828174550000	0.778431393780719
1.203694523100000	0.764872142988900
1.213560871650000	0.751309963200878
1.223427220200000	0.737755587687035
1.233293568750000	0.724219393873245
1.243159917300000	0.710711401452833
1.253026265850000	0.697241271190999
1.262892614400000	0.683818304393776
1.272758962950000	0.670451443013512
1.282625311500000	0.657149270362739
1.292491660050000	0.643920012408335
1.302358008600000	0.630771539617921
1.312224357150000	0.617711369330513
1.322090705700000	0.604746668623704
1.331957054250000	0.591884257649855
1.341823402800000	0.579130613414060
1.351689751350000	0.566491873966993
1.361556099900000	0.553973842986148
1.371422448450000	0.541581994719414
1.381288797000000	0.529321479265377
1.391155145550000	0.517197128165291
1.401021494100000	0.505213460282146
1.410887842650000	0.493374687942865
1.420754191200000	0.481684723320285
1.430620539750000	0.470147185032130
1.440486888300000	0.458765404934911
1.450353236850000	0.447542435091296
1.460219585400000	0.436481054890153
1.470085933950000	0.425583778299275
1.479952282500000	0.414852861231350
1.489818631050000	0.404290309004579
1.499684979600000	0.393897883879927
1.509551328150000	0.383677112657936
1.519417676700000	0.373629294318482
1.529284025250000	0.363755507687824
1.539150373800000	0.354056619117861
1.549016722350000	0.344533290163322
1.558883070900000	0.335185985243296
1.568749419450000	0.326014979274245
1.578615768000000	0.317020365262314
1.588482116550000	0.308202061843499
1.598348465100000	0.299559820760881
1.608214813650000	0.291093234268800
1.618081162200000	0.282801742454590
1.627947510750000	0.274684640469030
1.637813859300000	0.266741085657378
1.647680207850000	0.258970104583482
1.657546556400000	0.251370599940034
1.667412904950000	0.243941357338637
1.677279253500000	0.236681051973952
1.687145602050000	0.229588255156714
1.697011950600000	0.222661440711000
1.706878299150000	0.215898991231590
1.716744647700000	0.209299204197845
1.726610996250000	0.202860297940944
1.736477344800000	0.196580417461849
1.746343693350000	0.190457640097785
1.756210041900000	0.184489981035487
1.766076390450000	0.178675398669856
1.775942739000000	0.173011799807084
1.785809087550000	0.167497044711687
1.795675436100000	0.162128951997257
1.805541784650000	0.156905303361072
1.815408133200000	0.151823848163057
1.825274481750000	0.146882307849894
1.835140830300000	0.142078380225367
1.845007178850000	0.137409743568337
1.854873527400000	0.132874060599973
1.864739875950000	0.128468982302156
1.874606224500000	0.124192151589178
1.884472573050000	0.120041206835086
1.894338921600000	0.116013785259255
1.904205270150000	0.112107526172931
1.914071618700000	0.108320074089706
1.923937967250000	0.104649081703022
1.933804315800000	0.101092212733990
1.943670664350000	0.097647144652938
1.953537012900000	0.094311571278251
1.963403361450000	0.091083205256182
1.973269710000000	0.087959780425439
1.983136058550000	0.084939054070468
1.993002407100000	0.082018809067436
2.002868755650000	0.079196855927026
2.012735104200000	0.076471034738226
2.022601452750000	0.073839217017408
2.032467801300000	0.071299307467007
2.042334149850000	0.068849245648259
2.052200498400000	0.066487007572437
2.062066846950000	0.064210607215156
2.071933195500000	0.062018097958328
2.081799544050000	0.059907573964423
2.091665892600000	0.057877171487752
2.101532241150000	0.055925070127511
2.111398589700000	0.054049494027411
2.121264938250000	0.052248713026745
2.131131286800000	0.050521043767803
2.140997635350000	0.048864850764600
2.150863983900000	0.047278547437942
2.160730332450000	0.045760597121899
2.170596681000000	0.044309514046828
2.180463029550000	0.042923864304151
2.190329378100000	0.041602266798163
2.200195726650000	0.040343394190227
2.210062075200000	0.039145973840778
2.219928423750000	0.038008788754681
2.229794772300000	0.036930678535546
2.239661120850000	0.035910540354754
2.249527469400000	0.034947329941020
2.259393817950000	0.034040062596494
2.269260166500000	0.033187814245494
2.279126515050000	0.032389722522160
2.288992863600000	0.031644987903459
2.298859212150000	0.030952874894149
2.308725560700000	0.030312713270533
2.318591909250000	0.029723899390017
2.328458257800000	0.029185897573746
2.338324606350000	0.028698241569820
2.348190954900000	0.028260536104876
2.358057303450000	0.027872458532134
2.367923652000000	0.027533760584280
2.377790000550000	0.027244270239954
2.387656349100000	0.027003893712947
2.397522697650000	0.026812617573627
2.407389046200000	0.026670511012547
2.417255394750000	0.026577728256627


==> img/Charmonium_data_cornell_pot/Normalized_1_wave_function_1.dat <==
0.000000000000000	0.000000000000000
0.009866348550000	0.000800823424446
0.019732697100000	0.003159605236063
0.029599045650000	0.007054838992546
0.039465394200000	0.012459687172779
0.049331742750000	0.019342341746999
0.059198091300000	0.027666210647888
0.069064439850000	0.037390122520648
0.078930788400000	0.048468543273301
0.088797136950000	0.060851802779369
0.098663485500000	0.074486330567240
0.108529834050000	0.089314899417542
0.118396182600000	0.105276875814057
0.128262531150000	0.122308476206199
0.138128879700000	0.140343028052969
0.147995228250000	0.159311234632087
0.157861576800000	0.179141442614725
0.167727925350000	0.199759911425810
0.177594273900000	0.221091083432412
0.187460622450000	0.243057854027937
0.197326971000000	0.265581840707681
0.207193319550000	0.288583650261524
0.217059668100000	0.311983143241950
0.226926016650000	0.335699694900041
0.236792365200000	0.359652451818280
0.246658713750000	0.383760583506886
0.256525062300000	0.407943528269589
0.266391410850000	0.432121232685276
0.276257759400000	0.456214384093357
0.286124107950000	0.480144635513042
0.295990456500000	0.503834822469564
0.305856805050000	0.527209171243928
0.315723153600000	0.550193498106218
0.325589502150000	0.572715399136480
0.335455850700000	0.594704430280742
0.345322199250000	0.616092277333269
0.355188547800000	0.636812915579307
0.365054896350000	0.656802758875133
0.374921244900000	0.676000797984180
0.384787593450000	0.694348728029116
0.394653942000000	0.711791064960131
0.404520290550000	0.728275250978791
0.414386639100000	0.743751748895037
0.424252987650000	0.758174125431682
0.434119336200000	0.771499123526537
0.443985684750000	0.783686723716231
0.453852033300000	0.794700194718771
0.463718381850000	0.804506133362906
0.473584730400000	0.813074494042170
0.483451078950000	0.820378607899286
0.493317427500000	0.826395191973189
0.503183776050000	0.831104348565304
0.513050124600000	0.834489555104895
0.522916473150000	0.836537644814280
0.532782821700000	0.837238778494326
0.542649170250000	0.836586407768194
0.552515518800000	0.834577230137273
0.562381867350000	0.831211136217564
0.572248215900000	0.826491149537138
0.582114564450000	0.820423359286125
0.591980913000000	0.813016846419867
0.601847261550000	0.804283603523306
0.611713610100000	0.794238448850585
0.621579958650000	0.782898934958163
0.631446307200000	0.770285252352515
0.641312655750000	0.756420128574949
0.651179004300000	0.741328723145859
0.661045352850000	0.725038518789437
0.670911701400000	0.707579209356973
0.680778049950000	0.688982584863102
0.690644398500000	0.669282414044009
0.700510747050000	0.648514324840432
0.710377095600000	0.626715683200985
0.720243444150000	0.603925470592948
0.730109792700000	0.580184160598461
0.739976141250000	0.555533594964016
0.749842489800000	0.530016859460223
0.759708838350000	0.503678159897192
0.769575186900000	0.476562698628733
0.779441535450000	0.448716551865661
0.789307884000000	0.420186548105200
0.799174232550000	0.391020147969600
0.809040581100000	0.361265325732979
0.818906929650000	0.330970452800792
0.828773278200000	0.300184183391577
0.838639626750000	0.268955342655622
0.848505975300000	0.237332817450019
0.858372323850000	0.205365449974340
0.868238672400000	0.173101934455845
0.878105020950000	0.140590717057866
0.887971369500000	0.107879899169766
0.897837718050000	0.075017144221734
0.907704066600000	0.042049588152721
0.917570415150000	0.009023753644980
0.927436763700000	-0.024014531775837
0.937303112250000	-0.057020213690413
0.947169460800000	-0.089949084714694
0.957035809350000	-0.122757854351049
0.966902157900000	-0.155404214718003
0.976768506450000	-0.187846902127789
0.986634855000000	-0.220045754493491
0.996501203550000	-0.251961764559582
1.006367552100000	-0.283557128961307
1.016233900650000	-0.314795293129443
1.026100249200000	-0.345640992067744
1.035966597750000	-0.376060287040297
1.045832946300000	-0.406020598215960
1.055699294850000	-0.435490733325894
1.065565643400000	-0.464440912398978
1.075431991950000	-0.492842788647886
1.085298340500000	-0.520669465586151
1.095164689050000	-0.547895510463531
1.105031037600000	-0.574496964113524
1.114897386150000	-0.600451347312728
1.124763734700000	-0.625737663757247
1.134630083250000	-0.650336399766189
1.144496431800000	-0.674229520826725
1.154362780350000	-0.697400465099026
1.164229128900000	-0.719834134002892
1.174095477450000	-0.741516880010672
1.183961826000000	-0.762436491773625
1.193828174550000	-0.782582176710795
1.203694523100000	-0.801944541191119
1.213560871650000	-0.820515568440470
1.223427220200000	-0.838288594306218
1.233293568750000	-0.855258281012051
1.243159917300000	-0.871420589035853
1.253026265850000	-0.886772747242950
1.262892614400000	-0.901313221406299
1.272758962950000	-0.915041681244045
1.282625311500000	-0.927958966103521
1.292491660050000	-0.940067049419063
1.302358008600000	-0.951369002068975
1.312224357150000	-0.961868954754847
1.322090705700000	-0.971572059523838
1.331957054250000	-0.980484450551964
1.341823402800000	-0.988613204303500
1.351689751350000	-0.995966299178475
1.361556099900000	-1.002552574757040
1.371422448450000	-1.008381690746170
1.381288797000000	-1.013464085730370
1.391155145550000	-1.017810935824830
1.401021494100000	-1.021434113325240
1.410887842650000	-1.024346145445020
1.420754191200000	-1.026560173226600
1.430620539750000	-1.028089910709480
1.440486888300000	-1.028949604433800
1.450353236850000	-1.029153993354080
1.460219585400000	-1.028718269233650
1.470085933950000	-1.027658037586510
1.479952282500000	-1.025989279228790
1.489818631050000	-1.023728312498570
1.499684979600000	-1.020891756198180
1.509551328150000	-1.017496493309550
1.519417676700000	-1.013559635529100
1.529284025250000	-1.009098488664790
1.539150373800000	-1.004130518934030
1.549016722350000	-0.998673320197622
1.558883070900000	-0.992744582161106
1.568749419450000	-0.986362059571238
1.578615768000000	-0.979543542432047
1.588482116550000	-0.972306827261287
1.598348465100000	-0.964669689404996
1.608214813650000	-0.956649856424570
1.618081162200000	-0.948264982567700
1.627947510750000	-0.939532624331617
1.637813859300000	-0.930470217124112
1.647680207850000	-0.921095053025226
1.657546556400000	-0.911424259649690
1.667412904950000	-0.901474780107862
1.677279253500000	-0.891263354060445
1.687145602050000	-0.880806499860022
1.697011950600000	-0.870120497770321
1.706878299150000	-0.859221374252095
1.716744647700000	-0.848124887302583
1.726610996250000	-0.836846512833842
1.736477344800000	-0.825401432073436
1.746343693350000	-0.813804519969557
1.756210041900000	-0.802070334581149
1.766076390450000	-0.790213107432330
1.775942739000000	-0.778246734809208
1.785809087550000	-0.766184769976109
1.795675436100000	-0.754040416287205
1.805541784650000	-0.741826521168721
1.815408133200000	-0.729555570946029
1.825274481750000	-0.717239686489398
1.835140830300000	-0.704890619651428
1.845007178850000	-0.692519750468827
1.854873527400000	-0.680138085100719
1.864739875950000	-0.667756254475367
1.874606224500000	-0.655384513616953
1.884472573050000	-0.643032741623978
1.894338921600000	-0.630710442270561
1.904205270150000	-0.618426745202165
1.914071618700000	-0.606190407697151
1.923937967250000	-0.594009816965695
1.933804315800000	-0.581892992957847
1.943670664350000	-0.569847591652767
1.953537012900000	-0.557880908801300
1.963403361450000	-0.545999884094589
1.973269710000000	-0.534211105731708
1.983136058550000	-0.522520815359730
1.993002407100000	-0.510934913360134
2.002868755650000	-0.499458964455910
2.012735104200000	-0.488098203614401
2.022601452750000	-0.476857542221284
2.032467801300000	-0.465741574501839
2.042334149850000	-0.454754584166247
2.052200498400000	-0.443900551256257
2.062066846950000	-0.433183159171238
2.071933195500000	-0.422605801852348
2.081799544050000	-0.412171591104229
2.091665892600000	-0.401883364034253
2.101532241150000	-0.391743690590203
2.111398589700000	-0.381754881177876
2.121264938250000	-0.371918994340850
2.131131286800000	-0.362237844485383
2.140997635350000	-0.352713009634171
2.150863983900000	-0.343345839193322
2.160730332450000	-0.334137461717739
2.170596681000000	-0.325088792660736
2.180463029550000	-0.316200542094427
2.190329378100000	-0.307473222388195
2.200195726650000	-0.298907155833164
2.210062075200000	-0.290502482201299
2.219928423750000	-0.282259166228454
2.229794772300000	-0.274177005011338
2.239661120850000	-0.266255635308982
2.249527469400000	-0.258494540739944
2.259393817950000	-0.250893058867133
2.269260166500000	-0.243450388162645
2.279126515050000	-0.236165594845693
2.288992863600000	-0.229037619587186
2.298859212150000	-0.222065284075112
2.308725560700000	-0.215247297435399
2.318591909250000	-0.208582262503419
2.328458257800000	-0.202068681941801
2.338324606350000	-0.195704964200720
2.348190954900000	-0.189489429317217
2.358057303450000	-0.183420314550610
2.367923652000000	-0.177495779851405
2.377790000550000	-0.171713913161571
2.387656349100000	-0.166072735544350
2.397522697650000	-0.160570206142202
2.407389046200000	-0.155204226961735
2.417255394750000	-0.149972647484876
2.427121743300000	-0.144873269105757
2.436988091850000	-0.139903849393105
2.446854440400000	-0.135062106178188
2.456720788950000	-0.130345721468575
2.466587137500000	-0.125752345188228
2.476453486050000	-0.121279598744610
2.486319834600000	-0.116925078423692
2.496186183150000	-0.112686358613920
2.506052531700000	-0.108560994860320
2.515918880250000	-0.104546526750075
2.525785228800000	-0.100640480631011
2.535651577350000	-0.096840372164521
2.545517925900000	-0.093143708714554
2.555384274450000	-0.089547991574330
2.565250623000000	-0.086050718032512
2.575116971550000	-0.082649383280595
2.584983320100000	-0.079341482163280
2.594849668650000	-0.076124510773603
2.604716017200000	-0.072995967894583
2.614582365750000	-0.069953356289111
2.624448714300000	-0.066994183839771
2.634315062850000	-0.064115964540216
2.644181411400000	-0.061316219339652
2.654047759950000	-0.058592476841892
2.663914108500000	-0.055942273860354
2.673780457050000	-0.053363155830244
2.683646805600000	-0.050852677079037
2.693513154150000	-0.048408400956250
2.703379502700000	-0.046027899823296
2.713245851250000	-0.043708754904090
2.723112199800000	-0.041448555996836
2.732978548350000	-0.039244901047278
2.742844896900000	-0.037095395583424
2.752711245450000	-0.034997652011578
2.762577594000000	-0.032949288773208
2.772443942550000	-0.030947929361980
2.782310291100000	-0.028991201199942
2.792176639650000	-0.027076734371601
2.802042988200000	-0.025202160214295
2.811909336750000	-0.023365109762927
2.821775685300000	-0.021563212046798
2.831642033850000	-0.019794092235894
2.841508382400000	-0.018055369633584
2.851374730950000	-0.016344655512296
2.861241079500000	-0.014659550788292
2.871107428050000	-0.012997643531201
2.880973776600000	-0.011356506303505
2.890840125150000	-0.009733693324650
2.900706473700000	-0.008126737453925
2.910572822250000	-0.006533146985698
2.920439170800000	-0.004950402249990
2.930305519350000	-0.003375952010742
2.940171867900000	-0.001807209653497


==> img/Charmonium_data_latt_prop/Normalized_0_wave_function_0.dat <==
0.000000000000000	0.000000000000000
0.009866348550000	0.051472553797923
0.019732697100000	0.102408220983071
0.029599045650000	0.152724762835624
0.039465394200000	0.202347863202086
0.049331742750000	0.251208323845211
0.059198091300000	0.299241708210575
0.069064439850000	0.346388168394791
0.078930788400000	0.392592313975014
0.088797136950000	0.437803091988856
0.098663485500000	0.481973668934346
0.108529834050000	0.525061311736379
0.118396182600000	0.567027266728706
0.128262531150000	0.607836636524638
0.138128879700000	0.647458254994396
0.147995228250000	0.685864560710873
0.157861576800000	0.723031469278282
0.167727925350000	0.758938244967225
0.177594273900000	0.793567372067140
0.187460622450000	0.826904426343740
0.197326971000000	0.858937946960894
0.207193319550000	0.889659309196105
0.217059668100000	0.919062598248376
0.226926016650000	0.947144484407555
0.236792365200000	0.973904099825759
0.246658713750000	0.999342917104620
0.256525062300000	1.023464629886860
0.266391410850000	1.046275035617200
0.276257759400000	1.067781920615890
0.286124107950000	1.087994947587910
0.295990456500000	1.106925545672720
0.305856805050000	1.124586803122260
0.315723153600000	1.140993362679450
0.325589502150000	1.156161319715660
0.335455850700000	1.170108123172470
0.345322199250000	1.182852479341630
0.355188547800000	1.194414258506630
0.365054896350000	1.204814404459930
0.374921244900000	1.214074846901260
0.384787593450000	1.222218416714820
0.394653942000000	1.229268764116600
0.404520290550000	1.235250279656690
0.414386639100000	1.240188018056250
0.424252987650000	1.244107624853980
0.434119336200000	1.247035265832670
0.443985684750000	1.248997559192790
0.453852033300000	1.250021510436720
0.463718381850000	1.250134449924470
0.473584730400000	1.249363973059190
0.483451078950000	1.247737883058760
0.493317427500000	1.245284136267690
0.503183776050000	1.242030789962370
0.513050124600000	1.238005952600980
0.522916473150000	1.233237736468560
0.532782821700000	1.227754212666700
0.542649170250000	1.221583368396650
0.552515518800000	1.214753066483900
0.562381867350000	1.207291007092030
0.572248215900000	1.199224691573100
0.582114564450000	1.190581388401850
0.591980913000000	1.181388101140530
0.601847261550000	1.171671538381460
0.611713610100000	1.161458085614110
0.621579958650000	1.150773778963960
0.631446307200000	1.139644280750090
0.641312655750000	1.128094856808970
0.651179004300000	1.116150355532200
0.661045352850000	1.103835188565880
0.670911701400000	1.091173313119950
0.680778049950000	1.078188215836080
0.690644398500000	1.064902898163080
0.700510747050000	1.051339863189210
0.710377095600000	1.037521103881190
0.720243444150000	1.023468092680340
0.730109792700000	1.009201772406470
0.739976141250000	0.994742548421130
0.749842489800000	0.980110282001793
0.759708838350000	0.965324284879698
0.769575186900000	0.950403314894254
0.779441535450000	0.935365572717654
0.789307884000000	0.920228699604113
0.799174232550000	0.905009776118543
0.809040581100000	0.889725321800358
0.818906929650000	0.874391295718747
0.828773278200000	0.859023097876375
0.838639626750000	0.843635571419318
0.848505975300000	0.828243005611738
0.858372323850000	0.812859139534570
0.868238672400000	0.797497166468285
0.878105020950000	0.782169738920585
0.887971369500000	0.766888974260704
0.897837718050000	0.751666460922871
0.907704066600000	0.736513265142200
0.917570415150000	0.721439938187317
0.927436763700000	0.706456524054750
0.937303112250000	0.691572567591076
0.947169460800000	0.676797123009643
0.957035809350000	0.662138762769709
0.966902157900000	0.647605586786590
0.976768506450000	0.633205231942473
0.986634855000000	0.618944881868337
0.996501203550000	0.604831276968510
1.006367552100000	0.590870724660185
1.016233900650000	0.577069109801181
1.026100249200000	0.563431905280292
1.035966597750000	0.549964182745308
1.045832946300000	0.536670623444851
1.055699294850000	0.523555529161117
1.065565643400000	0.510622833211457
1.075431991950000	0.497876111497715
1.085298340500000	0.485318593583156
1.095164689050000	0.472953173777683
1.105031037600000	0.460782422212989
1.114897386150000	0.448808595890202
1.124763734700000	0.437033649683377
1.134630083250000	0.425459247283150
1.144496431800000	0.414086772065688
1.154362780350000	0.402917337872925
1.164229128900000	0.391951799690860
1.174095477450000	0.381190764213615
1.183961826000000	0.370634600281640
1.193828174550000	0.360283449183287
1.203694523100000	0.350137234809763
1.213560871650000	0.340195673654173
1.223427220200000	0.330458284646116
1.233293568750000	0.320924398814040
1.243159917300000	0.311593168768209
1.253026265850000	0.302463577997806
1.262892614400000	0.293534449976419
1.272758962950000	0.284804457070697
1.282625311500000	0.276272129247644
1.292491660050000	0.267935862576558
1.302358008600000	0.259793927522278
1.312224357150000	0.251844477026816
1.322090705700000	0.244085554377130
1.331957054250000	0.236515100857178
1.341823402800000	0.229130963182975
1.351689751350000	0.221930900719755
1.361556099900000	0.214912592480860
1.371422448450000	0.208073643908369
1.381288797000000	0.201411593435849
1.391155145550000	0.194923918834091
1.401021494100000	0.188608043340948
1.410887842650000	0.182461341576808
1.420754191200000	0.176481145247540
1.430620539750000	0.170664748637055
1.440486888300000	0.165009413891923
1.450353236850000	0.159512376100739
1.460219585400000	0.154170848171200
1.470085933950000	0.148982025508105
1.479952282500000	0.143943090495649
1.489818631050000	0.139051216787684
1.499684979600000	0.134303573409715
1.509551328150000	0.129697328676616
1.519417676700000	0.125229653930234
1.529284025250000	0.120897727101118
1.539150373800000	0.116698736098833
1.549016722350000	0.112629882035371
1.558883070900000	0.108688382286322
1.568749419450000	0.104871473394517
1.578615768000000	0.101176413821008
1.588482116550000	0.097600486548243
1.598348465100000	0.094141001540447
1.608214813650000	0.090795298066193
1.618081162200000	0.087560746888264
1.627947510750000	0.084434752325897
1.637813859300000	0.081414754194581
1.647680207850000	0.078498229628548
1.657546556400000	0.075682694791184
1.667412904950000	0.072965706478548
1.677279253500000	0.070344863621235
1.687145602050000	0.067817808689791
1.697011950600000	0.065382229008947
1.706878299150000	0.063035857985865
1.716744647700000	0.060776476257664
1.726610996250000	0.058601912763425
1.736477344800000	0.056510045745926
1.746343693350000	0.054498803688311
1.756210041900000	0.052566166190923
1.766076390450000	0.050710164793501
1.775942739000000	0.048928883747979
1.785809087550000	0.047220460747067
1.795675436100000	0.045583087613860
1.805541784650000	0.044015010957696
1.815408133200000	0.042514532801470
1.825274481750000	0.041080011185700
1.835140830300000	0.039709860754564
1.845007178850000	0.038402553329257
1.854873527400000	0.037156618473961
1.864739875950000	0.035970644059809
1.874606224500000	0.034843276832279
1.884472573050000	0.033773222987479
1.894338921600000	0.032759248762870
1.904205270150000	0.031800181048058
1.914071618700000	0.030894908021358
1.923937967250000	0.030042379817955
1.933804315800000	0.029241609235565
1.943670664350000	0.028491672483681
1.953537012900000	0.027791709982561
1.963403361450000	0.027140927218359
1.973269710000000	0.026538595660879
1.983136058550000	0.025984053750710
1.993002407100000	0.025476707962654
2.002868755650000	0.025016033952623
2.012735104200000	0.024601577795423
2.022601452750000	0.024232957321110
2.032467801300000	0.023909863557936
2.042334149850000	0.023632062290179
2.052200498400000	0.023399395739572
2.062066846950000	0.023211784379358
2.071933195500000	0.023069228890469
2.081799544050000	0.022971812269754
2.091665892600000	0.022919702100650


==> img/Charmonium_data_latt_prop/Normalized_0_wave_function_1.dat <==
0.000000000000000	0.000000000000000
0.009866348550000	0.046900371153232
0.019732697100000	0.093257455417424
0.029599045650000	0.138943128079935
0.039465394200000	0.183837581828696
0.049331742750000	0.227826976599054
0.059198091300000	0.270803304890035
0.069064439850000	0.312664408684906
0.078930788400000	0.353314019469750
0.088797136950000	0.392661793651399
0.098663485500000	0.430623335363512
0.108529834050000	0.467120204214519
0.118396182600000	0.502079907473817
0.128262531150000	0.535435876967992
0.138128879700000	0.567127431294316
0.147995228250000	0.597099724108036
0.157861576800000	0.625303679303386
0.167727925350000	0.651695913928894
0.177594273900000	0.676238649676063
0.187460622450000	0.698899613766848
0.197326971000000	0.719651930045019
0.207193319550000	0.738474001052452
0.217059668100000	0.755349381845473
0.226926016650000	0.770266646279398
0.236792365200000	0.783219246462245
0.246658713750000	0.794205366051582
0.256525062300000	0.803227768041766
0.266391410850000	0.810293637662737
0.276257759400000	0.815414420986050
0.286124107950000	0.818605659809075
0.295990456500000	0.819886823364345
0.305856805050000	0.819281137377700
0.315723153600000	0.816815410976384
0.325589502150000	0.812519861926435
0.335455850700000	0.806427940657698
0.345322199250000	0.798576153514240
0.355188547800000	0.789003885648230
0.365054896350000	0.777753223956176
0.374921244900000	0.764868780437678
0.384787593450000	0.750397516338886
0.394653942000000	0.734388567425163
0.404520290550000	0.716893070710259
0.414386639100000	0.697963992952694
0.424252987650000	0.677655961213538
0.434119336200000	0.656025095754013
0.443985684750000	0.633128845535453
0.453852033300000	0.609025826569059
0.463718381850000	0.583775663347724
0.473584730400000	0.557438833577451
0.483451078950000	0.530076516411491
0.493317427500000	0.501750444375974
0.503183776050000	0.472522759161869
0.513050124600000	0.442455871444295
0.522916473150000	0.411612324876686
0.532782821700000	0.380054664393983
0.542649170250000	0.347845308945926
0.552515518800000	0.315046428768603
0.562381867350000	0.281719827289848
0.572248215900000	0.247926827751596
0.582114564450000	0.213728164620122
0.591980913000000	0.179183879843209
0.601847261550000	0.144353224001560
0.611713610100000	0.109294562390352
0.621579958650000	0.074065286055720
0.631446307200000	0.038721727800059
0.641312655750000	0.003319083159457
0.651179004300000	-0.032088663653680
0.661045352850000	-0.067448808859721
0.670911701400000	-0.102709993299151
0.680778049950000	-0.137822261734019
0.690644398500000	-0.172737117308242
0.700510747050000	-0.207407571220198
0.710377095600000	-0.241788187669192
0.720243444150000	-0.275835124145292
0.730109792700000	-0.309506167139504
0.739976141250000	-0.342760763358326
0.749842489800000	-0.375560046533477
0.759708838350000	-0.407866859923804
0.769575186900000	-0.439645774612397
0.779441535450000	-0.470863103707335
0.789307884000000	-0.501486912559604
0.799174232550000	-0.531487025116433
0.809040581100000	-0.560835026532526
0.818906929650000	-0.589504262165560
0.828773278200000	-0.617469833085724
0.838639626750000	-0.644708588232210
0.848505975300000	-0.671199113352118
0.858372323850000	-0.696921716859572
0.868238672400000	-0.721858412754686
0.878105020950000	-0.745992900743479
0.887971369500000	-0.769310543701006
0.897837718050000	-0.791798342620675
0.907704066600000	-0.813444909193133
0.917570415150000	-0.834240436158184
0.927436763700000	-0.854176665572769
0.937303112250000	-0.873246855137670
0.947169460800000	-0.891445742724443
0.957035809350000	-0.908769509243002
0.966902157900000	-0.925215739988680
0.976768506450000	-0.940783384605934
0.986634855000000	-0.955472715803676
0.996501203550000	-0.969285286955027
1.006367552100000	-0.982223888711675
1.016233900650000	-0.994292504760504
1.026100249200000	-1.005496266846940
1.035966597750000	-1.015841409186540
1.045832946300000	-1.025335222383040
1.055699294850000	-1.033986006967500
1.065565643400000	-1.041803026669880
1.075431991950000	-1.048796461530190
1.085298340500000	-1.054977360953150
1.095164689050000	-1.060357596805790
1.105031037600000	-1.064949816653770
1.114897386150000	-1.068767397227970
1.124763734700000	-1.071824398208790
1.134630083250000	-1.074135516411460
1.144496431800000	-1.075716040451320
1.154362780350000	-1.076581805963990
1.164229128900000	-1.076749151450810
1.174095477450000	-1.076234874816060
1.183961826000000	-1.075056190657900
1.193828174550000	-1.073230688370970
1.203694523100000	-1.070776291114330
1.213560871650000	-1.067711215694430
1.223427220200000	-1.064053933408410
1.233293568750000	-1.059823131889510
1.243159917300000	-1.055037677991900
1.253026265850000	-1.049716581748800
1.262892614400000	-1.043878961433710
1.272758962950000	-1.037544009751090
1.282625311500000	-1.030730961178830
1.292491660050000	-1.023459060482060
1.302358008600000	-1.015747532413710
1.312224357150000	-1.007615552614370
1.322090705700000	-0.999082219720777
1.331957054250000	-0.990166528689130
1.341823402800000	-0.980887345336475
1.351689751350000	-0.971263382100804
1.361556099900000	-0.961313175017457
1.371422448450000	-0.951055061907223
1.381288797000000	-0.940507161768832
1.391155145550000	-0.929687355366357
1.401021494100000	-0.918613266999819
1.410887842650000	-0.907302247445215
1.420754191200000	-0.895771358048246
1.430620539750000	-0.884037355954252
1.440486888300000	-0.872116680455103
1.450353236850000	-0.860025440432351
1.460219585400000	-0.847779402874348
1.470085933950000	-0.835393982443844
1.479952282500000	-0.822884232071278
1.489818631050000	-0.810264834547923
1.499684979600000	-0.797550095092058
1.509551328150000	-0.784753934860470
1.519417676700000	-0.771889885376746
1.529284025250000	-0.758971083847322
1.539150373800000	-0.746010269335437
1.549016722350000	-0.733019779762870
1.558883070900000	-0.720011549708939
1.568749419450000	-0.706997108975765
1.578615768000000	-0.693987581888849
1.588482116550000	-0.680993687301724
1.598348465100000	-0.668025739273412
1.608214813650000	-0.655093648387522
1.618081162200000	-0.642206923681807
1.627947510750000	-0.629374675157292
1.637813859300000	-0.616605616836183
1.647680207850000	-0.603908070338153
1.657546556400000	-0.591289968944886
1.667412904950000	-0.578758862123188
1.677279253500000	-0.566321920477357
1.687145602050000	-0.553985941102096
1.697011950600000	-0.541757353307680
1.706878299150000	-0.529642224689679
1.716744647700000	-0.517646267516179
1.726610996250000	-0.505774845406052
1.736477344800000	-0.494032980272456
1.746343693350000	-0.482425359506486
1.756210041900000	-0.470956343376544
1.766076390450000	-0.459629972619763
1.775942739000000	-0.448449976202588
1.785809087550000	-0.437419779228283
1.795675436100000	-0.426542510970018
1.805541784650000	-0.415821013008806
1.815408133200000	-0.405257847456558
1.825274481750000	-0.394855305245102
1.835140830300000	-0.384615414462924
1.845007178850000	-0.374539948722155
1.854873527400000	-0.364630435539068
1.864739875950000	-0.354888164712192
1.874606224500000	-0.345314196682886
1.884472573050000	-0.335909370863993
1.894338921600000	-0.326674313922972
1.904205270150000	-0.317609448006622
1.914071618700000	-0.308714998895281
1.923937967250000	-0.299991004075109
1.933804315800000	-0.291437320717739
1.943670664350000	-0.283053633557322
1.953537012900000	-0.274839462655633
1.963403361450000	-0.266794171046617
1.973269710000000	-0.258916972252344
1.983136058550000	-0.251206937663027
1.993002407100000	-0.243663003774309
2.002868755650000	-0.236283979275692
2.012735104200000	-0.229068551984462
2.022601452750000	-0.222015295620094
2.032467801300000	-0.215122676414591
2.042334149850000	-0.208389059554799
2.052200498400000	-0.201812715453128
2.062066846950000	-0.195391825843659
2.071933195500000	-0.189124489701046
2.081799544050000	-0.183008728980002
2.091665892600000	-0.177042494173668
2.101532241150000	-0.171223669689401
2.111398589700000	-0.165550079041053
2.121264938250000	-0.160019489856997
2.131131286800000	-0.154629618703584
2.140997635350000	-0.149378135723978
2.150863983900000	-0.144262669092611
2.160730332450000	-0.139280809285735
2.170596681000000	-0.134430113168846
2.180463029550000	-0.129708107901916
2.190329378100000	-0.125112294663614
2.200195726650000	-0.120640152195888
2.210062075200000	-0.116289140170404
2.219928423750000	-0.112056702378539
2.229794772300000	-0.107940269746726
2.239661120850000	-0.103937263179087
2.249527469400000	-0.100045096229345
2.259393817950000	-0.096261177604150
2.269260166500000	-0.092582913499956
2.279126515050000	-0.089007709775688
2.288992863600000	-0.085532973963440
2.298859212150000	-0.082156117119454
2.308725560700000	-0.078874555517686
2.318591909250000	-0.075685712188174
2.328458257800000	-0.072587018302486
2.338324606350000	-0.069575914408388
2.348190954900000	-0.066649851515926
2.358057303450000	-0.063806292036937
2.367923652000000	-0.061042710580021
2.377790000550000	-0.058356594602825
2.387656349100000	-0.055745444923465
2.397522697650000	-0.053206776092703
2.407389046200000	-0.050738116628440
2.417255394750000	-0.048337009113886
2.427121743300000	-0.046001010160617
2.436988091850000	-0.043727690237586
2.446854440400000	-0.041514633366904
2.456720788950000	-0.039359436687078
2.466587137500000	-0.037259709884124
2.476453486050000	-0.035213074490755
2.486319834600000	-0.033217163053646
2.496186183150000	-0.031269618168422
2.506052531700000	-0.029368091381869
2.515918880250000	-0.027510241960469
2.525785228800000	-0.025693735524122
2.535651577350000	-0.023916242543573
2.545517925900000	-0.022175436699735
2.555384274450000	-0.020468993102741
2.565250623000000	-0.018794586368174
2.575116971550000	-0.017149888547558
2.584983320100000	-0.015532566909756
2.594849668650000	-0.013940281569493
2.604716017200000	-0.012370682958773
2.614582365750000	-0.010821409136481
2.624448714300000	-0.009290082930933
2.634315062850000	-0.007774308909639
2.644181411400000	-0.006271670169961
2.654047759950000	-0.004779724943758
2.663914108500000	-0.003296003008522
2.673780457050000	-0.001818001896801


==> img/Charmonium_data_latt_prop/Normalized_1_wave_function_0.dat <==
0.000000000000000	0.000000000000000
0.009866348550000	0.000627633337341
0.019732697100000	0.002478294558779
0.029599045650000	0.005538701824466
0.039465394200000	0.009792233829771
0.049331742750000	0.015219254762286
0.059198091300000	0.021797292055695
0.069064439850000	0.029501217786813
0.078930788400000	0.038303428927946
0.088797136950000	0.048174025511136
0.098663485500000	0.059080986192376
0.108529834050000	0.070990340819384
0.118396182600000	0.083866339666377
0.128262531150000	0.097671619043967
0.138128879700000	0.112367363030528
0.147995228250000	0.127913461105642
0.157861576800000	0.144268661497413
0.167727925350000	0.161390720083885
0.177594273900000	0.179236544714888
0.187460622450000	0.197762334844393
0.197326971000000	0.216923716385209
0.207193319550000	0.236675871717666
0.217059668100000	0.256973664801967
0.226926016650000	0.277771761360227
0.236792365200000	0.299024744109230
0.246658713750000	0.320687223038262
0.256525062300000	0.342713940738743
0.266391410850000	0.365059872803390
0.276257759400000	0.387680323322598
0.286124107950000	0.410531015514883
0.295990456500000	0.433568177536213
0.305856805050000	0.456748623520604
0.315723153600000	0.480029829910836
0.325589502150000	0.503370007144220
0.335455850700000	0.526728166763715
0.345322199250000	0.550064184029568
0.355188547800000	0.573338856110981
0.365054896350000	0.596513955941379
0.374921244900000	0.619552281824253
0.384787593450000	0.642417702879876
0.394653942000000	0.665075200426014
0.404520290550000	0.687490905388351
0.414386639100000	0.709632131838693
0.424252987650000	0.731467406761041
0.434119336200000	0.752966496147568
0.443985684750000	0.774100427528079
0.453852033300000	0.794841509038012
0.463718381850000	0.815163345131429
0.473584730400000	0.835040849046374
0.483451078950000	0.854450252131002
0.493317427500000	0.873369110139730
0.503183776050000	0.891776306609150
0.513050124600000	0.909652053424085
0.522916473150000	0.926977888684409
0.532782821700000	0.943736671983578
0.542649170250000	0.959912577209732
0.552515518800000	0.975491082980429
0.562381867350000	0.990458960821560
0.572248215900000	1.004804261201030
0.582114564450000	1.018516297527040
0.591980913000000	1.031585628220370
0.601847261550000	1.044004036969460
0.611713610100000	1.055764511276040
0.621579958650000	1.066861219398220
0.631446307200000	1.077289485796980
0.641312655750000	1.087045765190540
0.651179004300000	1.096127615320110
0.661045352850000	1.104533668528720
0.670911701400000	1.112263602253610
0.680778049950000	1.119318108530850
0.690644398500000	1.125698862608940
0.700510747050000	1.131408490766680
0.710377095600000	1.136450537428090
0.720243444150000	1.140829431665600
0.730109792700000	1.144550453180220
0.739976141250000	1.147619697845170
0.749842489800000	1.150044042897480
0.759708838350000	1.151831111859010
0.769575186900000	1.152989239266490
0.779441535450000	1.153527435287200
0.789307884000000	1.153455350294620
0.799174232550000	1.152783239475220
0.809040581100000	1.151521927535600
0.818906929650000	1.149682773575570
0.828773278200000	1.147277636190650
0.838639626750000	1.144318838864280
0.848505975300000	1.140819135707280
0.858372323850000	1.136791677599210
0.868238672400000	1.132249978783420
0.878105020950000	1.127207883964800
0.887971369500000	1.121679535956050
0.897837718050000	1.115679343915770
0.907704066600000	1.109221952218590
0.917570415150000	1.102322209994820
0.927436763700000	1.094995141374140
0.937303112250000	1.087255916465340
0.947169460800000	1.079119823100940
0.957035809350000	1.070602239373320
0.966902157900000	1.061718606985830
0.976768506450000	1.052484405440080
0.986634855000000	1.042915127077980
0.996501203550000	1.033026252994220
1.006367552100000	1.022833229833220
1.016233900650000	1.012351447481290
1.026100249200000	1.001596217663170
1.035966597750000	0.990582753449280
1.045832946300000	0.979326149678458
1.055699294850000	0.967841364298263
1.065565643400000	0.956143200623305
1.075431991950000	0.944246290510010
1.085298340500000	0.932165078444349
1.095164689050000	0.919913806537324
1.105031037600000	0.907506500421277
1.114897386150000	0.894956956038556
1.124763734700000	0.882278727312511
1.134630083250000	0.869485114689286
1.144496431800000	0.856589154537693
1.154362780350000	0.843603609393083
1.164229128900000	0.830540959029871
1.174095477450000	0.817413392346556
1.183961826000000	0.804232800045706
1.193828174550000	0.791010768090722
1.203694523100000	0.777758571920217
1.213560871650000	0.764487171400165
1.223427220200000	0.751207206493156
1.233293568750000	0.737928993623617
1.243159917300000	0.724662522717213
1.253026265850000	0.711417454892254
1.262892614400000	0.698203120780484
1.272758962950000	0.685028519454293
1.282625311500000	0.671902317937196
1.292491660050000	0.658832851274179
1.302358008600000	0.645828123138327
1.312224357150000	0.632895806950163
1.322090705700000	0.620043247486068
1.331957054250000	0.607277462952166
1.341823402800000	0.594605147500129
1.351689751350000	0.582032674161549
1.361556099900000	0.569566098177679
1.371422448450000	0.557211160701514
1.381288797000000	0.544973292849513
1.391155145550000	0.532857620080542
1.401021494100000	0.520868966879970
1.410887842650000	0.509011861727165
1.420754191200000	0.497290542325114
1.430620539750000	0.485708961071289
1.440486888300000	0.474270790749323
1.450353236850000	0.462979430421579
1.460219585400000	0.451838011503130
1.470085933950000	0.440849403998307
1.479952282500000	0.430016222881358
1.489818631050000	0.419340834603453
1.499684979600000	0.408825363708742
1.509551328150000	0.398471699542814
1.519417676700000	0.388281503037430
1.529284025250000	0.378256213556033
1.539150373800000	0.368397055785176
1.549016722350000	0.358705046657479
1.558883070900000	0.349181002292499
1.568749419450000	0.339825544942358
1.578615768000000	0.330639109929664
1.588482116550000	0.321621952565793
1.598348465100000	0.312774155038300
1.608214813650000	0.304095633256667
1.618081162200000	0.295586143646318
1.627947510750000	0.287245289881346
1.637813859300000	0.279072529546949
1.647680207850000	0.271067180723170
1.657546556400000	0.263228428482083
1.667412904950000	0.255555331291047
1.677279253500000	0.248046827315285
1.687145602050000	0.240701740613425
1.697011950600000	0.233518787220261
1.706878299150000	0.226496581111404
1.716744647700000	0.219633640044995
1.726610996250000	0.212928391276106
1.736477344800000	0.206379177139892
1.746343693350000	0.199984260500000
1.756210041900000	0.193741830059155
1.766076390450000	0.187650005529202
1.775942739000000	0.181706842658321
1.785809087550000	0.175910338113470
1.795675436100000	0.170258434216453
1.805541784650000	0.164749023532365
1.815408133200000	0.159379953309467
1.825274481750000	0.154149029769866
1.835140830300000	0.149054022250631
1.845007178850000	0.144092667195290
1.854873527400000	0.139262671995870
1.864739875950000	0.134561718685896
1.874606224500000	0.129987467485003
1.884472573050000	0.125537560196010
1.894338921600000	0.121209623455491
1.904205270150000	0.117001271839094
1.914071618700000	0.112910110822983
1.923937967250000	0.108933739602972
1.933804315800000	0.105069753773015
1.943670664350000	0.101315747864885
1.953537012900000	0.097669317750952
1.963403361450000	0.094128062912105
1.973269710000000	0.090689588572907
1.983136058550000	0.087351507706182
1.993002407100000	0.084111442909291
2.002868755650000	0.080967028154388
2.012735104200000	0.077915910415007
2.022601452750000	0.074955751171346
2.032467801300000	0.072084227796653
2.042334149850000	0.069299034827091
2.052200498400000	0.066597885117515
2.062066846950000	0.063978510885510
2.071933195500000	0.061438664646096
2.081799544050000	0.058976120039410
2.091665892600000	0.056588672553682
2.101532241150000	0.054274140145740
2.111398589700000	0.052030363761264
2.121264938250000	0.049855207756898
2.131131286800000	0.047746560226288
2.140997635350000	0.045702333232031
2.150863983900000	0.043720462945416
2.160730332450000	0.041798909695754
2.170596681000000	0.039935657930993
2.180463029550000	0.038128716091186
2.190329378100000	0.036376116396288
2.200195726650000	0.034675914549597
2.210062075200000	0.033026189358055
2.219928423750000	0.031425042270461
2.229794772300000	0.029870596834498
2.239661120850000	0.028360998073346
2.249527469400000	0.026894411782444
2.259393817950000	0.025469023746834
2.269260166500000	0.024083038879314
2.279126515050000	0.022734680279448
2.288992863600000	0.021422188213272
2.298859212150000	0.020143819013349
2.308725560700000	0.018897843898581
2.318591909250000	0.017682547712991
2.328458257800000	0.016496227582420
2.338324606350000	0.015337191487872
2.348190954900000	0.014203756753941
2.358057303450000	0.013094248450527
2.367923652000000	0.012006997705730
2.377790000550000	0.010940339927541
2.387656349100000	0.009892612931618
2.397522697650000	0.008862154972135
2.407389046200000	0.007847302672327
2.417255394750000	0.006846388851013
2.427121743300000	0.005857740241010
2.436988091850000	0.004879675094941
2.446854440400000	0.003910500673532
2.456720788950000	0.002948510611076
2.466587137500000	0.001991982152268
2.476453486050000	0.001039173254120


==> img/Charmonium_data_latt_prop/Normalized_1_wave_function_1.dat <==
0.000000000000000	0.000000000000000
0.009866348550000	0.000795181789431
0.019732697100000	0.003138974559528
0.029599045650000	0.007011870456176
0.039465394200000	0.012388392205385
0.049331742750000	0.019237546067003
0.059198091300000	0.027523097379176
0.069064439850000	0.037203859149661
0.078930788400000	0.048233986950043
0.088797136950000	0.060563278243404
0.098663485500000	0.074137474828766
0.108529834050000	0.088898567240244
0.118396182600000	0.104785100025121
0.128262531150000	0.121732476893906
0.138128879700000	0.139673264797818
0.147995228250000	0.158537496047937
0.157861576800000	0.178252967646435
0.167727925350000	0.198745537054234
0.177594273900000	0.219939413671220
0.187460622450000	0.241757445355016
0.197326971000000	0.264121399352239
0.207193319550000	0.286952237062367
0.217059668100000	0.310170382098695
0.226926016650000	0.333695981153772
0.236792365200000	0.357449157217831
0.246658713750000	0.381350254738595
0.256525062300000	0.405320076349125
0.266391410850000	0.429280110827448
0.276257759400000	0.453152751987454
0.286124107950000	0.476861508235076
0.295990456500000	0.500331202557255
0.305856805050000	0.523488162743443
0.315723153600000	0.546260401670663
0.325589502150000	0.568577787513514
0.335455850700000	0.590372203769635
0.345322199250000	0.611577699019648
0.355188547800000	0.632130626367911
0.365054896350000	0.651969772537019
0.374921244900000	0.671036476614644
0.384787593450000	0.689274738475997
0.394653942000000	0.706631316929231
0.404520290550000	0.723055817654020
0.414386639100000	0.738500771025900
0.424252987650000	0.752921699940073
0.434119336200000	0.766277177769028
0.443985684750000	0.778528876607787
0.453852033300000	0.789641605979289
0.463718381850000	0.799583342190274
0.473584730400000	0.808325248544828
0.483451078950000	0.815841686638819
0.493317427500000	0.822110218973429
0.503183776050000	0.827111603140130
0.513050124600000	0.830829777842585
0.522916473150000	0.833251841033232
0.532782821700000	0.834368020453416
0.542649170250000	0.834171636876368
0.552515518800000	0.832659060361539
0.562381867350000	0.829829659837075
0.572248215900000	0.825685746334733
0.582114564450000	0.820232510207698
0.591980913000000	0.813477952667323
0.601847261550000	0.805432811979156
0.611713610100000	0.796110484662121
0.621579958650000	0.785526942037252
0.631446307200000	0.773700642473949
0.641312655750000	0.760652439682387
0.651179004300000	0.746405487400522
0.661045352850000	0.730985140822953
0.670911701400000	0.714418855117004
0.680778049950000	0.696736081368530
0.690644398500000	0.677968160296313
0.700510747050000	0.658148214069563
0.710377095600000	0.637311036557934
0.720243444150000	0.615492982337417
0.730109792700000	0.592731854769161
0.739976141250000	0.569066793460888
0.749842489800000	0.544538161412852
0.759708838350000	0.519187432141856
0.769575186900000	0.493057077067976
0.779441535450000	0.466190453439136
0.789307884000000	0.438631693058907
0.799174232550000	0.410425592072517
0.809040581100000	0.381617502055436
0.818906929650000	0.352253222637915
0.828773278200000	0.322378895887495
0.838639626750000	0.292040902660024
0.848505975300000	0.261285761117951
0.858372323850000	0.230160027602684
0.868238672400000	0.198710200035782
0.878105020950000	0.166982624011613
0.887971369500000	0.135023401731854
0.897837718050000	0.102878303920007
0.907704066600000	0.070592684841913
0.917570415150000	0.038211400546065
0.927436763700000	0.005778730425489
0.937303112250000	-0.026661697809021
0.947169460800000	-0.059066979666262
0.957035809350000	-0.091395001856201
0.966902157900000	-0.123604506660737
0.976768506450000	-0.155655152649819
0.986634855000000	-0.187507571709983
0.996501203550000	-0.219123422362975
1.006367552100000	-0.250465439362471
1.016233900650000	-0.281497479566873
1.026100249200000	-0.312184564095831
1.035966597750000	-0.342492916787384
1.045832946300000	-0.372389998981588
1.055699294850000	-0.401844540664987
1.065565643400000	-0.430826568018413
1.075431991950000	-0.459307427418341
1.085298340500000	-0.487259805949331
1.095164689050000	-0.514657748491955
1.105031037600000	-0.541476671457086
1.114897386150000	-0.567693373243474
1.124763734700000	-0.593286041501071
1.134630083250000	-0.618234257287812
1.144496431800000	-0.642518996212279
1.154362780350000	-0.666122626658923
1.164229128900000	-0.689028905196520
1.174095477450000	-0.711222969273941
1.183961826000000	-0.732691327310336
1.193828174550000	-0.753421846289609
1.203694523100000	-0.773403736971212
1.213560871650000	-0.792627536831149
1.223427220200000	-0.811085090848706
1.233293568750000	-0.828769530255368
1.243159917300000	-0.845675249363261
1.253026265850000	-0.861797880590877
1.262892614400000	-0.877134267803912
1.272758962950000	-0.891682438088782
1.282625311500000	-0.905441572075960
1.292491660050000	-0.918411972929342
1.302358008600000	-0.930595034116776
1.312224357150000	-0.941993206075656
1.322090705700000	-0.952609961885653
1.331957054250000	-0.962449762059034
1.341823402800000	-0.971518018556809
1.351689751350000	-0.979821058136812
1.361556099900000	-0.987366085137243
1.371422448450000	-0.994161143796696
1.381288797000000	-1.000215080208870
1.391155145550000	-1.005537504007290
1.401021494100000	-1.010138749872140
1.410887842650000	-1.014029838948500
1.420754191200000	-1.017222440261550
1.430620539750000	-1.019728832211440
1.440486888300000	-1.021561864226670
1.450353236850000	-1.022734918651620
1.460219585400000	-1.023261872940230
1.470085933950000	-1.023157062224200
1.479952282500000	-1.022435242320700
1.489818631050000	-1.021111553240580
1.499684979600000	-1.019201483254930
1.509551328150000	-1.016720833573750
1.519417676700000	-1.013685683687350
1.529284025250000	-1.010112357417090
1.539150373800000	-1.006017389718920
1.549016722350000	-1.001417494279460
1.558883070900000	-0.996329531940839
1.568749419450000	-0.990770479987546
1.578615768000000	-0.984757402324633
1.588482116550000	-0.978307420573849
1.598348465100000	-0.971437686110840
1.608214813650000	-0.964165353063530
1.618081162200000	-0.956507552288775
1.627947510750000	-0.948481366341521
1.637813859300000	-0.940103805447732
1.647680207850000	-0.931391784489728
1.657546556400000	-0.922362101009932
1.667412904950000	-0.913031414236480
1.677279253500000	-0.903416225131689
1.687145602050000	-0.893532857462089
1.697011950600000	-0.883397439886508
1.706878299150000	-0.873025889056585
1.716744647700000	-0.862433893722089
1.726610996250000	-0.851636899831573
1.736477344800000	-0.840650096616990
1.746343693350000	-0.829488403649369
1.756210041900000	-0.818166458851013
1.766076390450000	-0.806698607448181
1.775942739000000	-0.795098891846966
1.785809087550000	-0.783381042413733
1.795675436100000	-0.771558469140368
1.805541784650000	-0.759644254173538
1.815408133200000	-0.747651145186241
1.825274481750000	-0.735591549568973
1.835140830300000	-0.723477529417216
1.845007178850000	-0.711320797291134
1.854873527400000	-0.699132712722892
1.864739875950000	-0.686924279446443
1.874606224500000	-0.674706143324262
1.884472573050000	-0.662488590945094
1.894338921600000	-0.650281548866629
1.904205270150000	-0.638094583476720
1.914071618700000	-0.625936901446733
1.923937967250000	-0.613817350750478
1.933804315800000	-0.601744422222261
1.943670664350000	-0.589726251627626
1.953537012900000	-0.577770622220500
1.963403361450000	-0.565884967760615
1.973269710000000	-0.554076375965374
1.983136058550000	-0.542351592370567
1.993002407100000	-0.530717024574611
2.002868755650000	-0.519178746841514
2.012735104200000	-0.507742505038024
2.022601452750000	-0.496413721880961
2.032467801300000	-0.485197502471115
2.042334149850000	-0.474098640090697
2.052200498400000	-0.463121622241810
2.062066846950000	-0.452270636903945
2.071933195500000	-0.441549578989151
2.081799544050000	-0.430962056974053
2.091665892600000	-0.420511399688584
2.101532241150000	-0.410200663241818
2.111398589700000	-0.400032638066048
2.121264938250000	-0.390009856060859
2.131131286800000	-0.380134597819537
2.140997635350000	-0.370408899920937
2.150863983900000	-0.360834562270530
2.160730332450000	-0.351413155474987
2.170596681000000	-0.342146028235433
2.180463029550000	-0.333034314745054
2.190329378100000	-0.324078942077490
2.200195726650000	-0.315280637553068
2.210062075200000	-0.306639936070571
2.219928423750000	-0.298157187392924
2.229794772300000	-0.289832563375772
2.239661120850000	-0.281666065128606
2.249527469400000	-0.273657530098629
2.259393817950000	-0.265806639068263
2.269260166500000	-0.258112923057692
2.279126515050000	-0.250575770124469
2.288992863600000	-0.243194432052772
2.298859212150000	-0.235968030925449
2.308725560700000	-0.228895565572485
2.318591909250000	-0.221975917890107
2.328458257800000	-0.215207859025194
2.338324606350000	-0.208590055420167
2.348190954900000	-0.202121074713976
2.358057303450000	-0.195799391495298
2.367923652000000	-0.189623392904447
2.377790000550000	-0.183591384080933
2.387656349100000	-0.177701593453982
2.397522697650000	-0.171952177873759
2.407389046200000	-0.166341227581311
2.417255394750000	-0.160866771015678
2.427121743300000	-0.155526779456872
2.436988091850000	-0.150319171503767
2.446854440400000	-0.145241817386229
2.456720788950000	-0.140292543111055
2.466587137500000	-0.135469134441574
2.476453486050000	-0.130769340710972
2.486319834600000	-0.126190878469633
2.496186183150000	-0.121731434966972
2.506052531700000	-0.117388671468429
2.515918880250000	-0.113160226408452
2.525785228800000	-0.109043718380441
2.535651577350000	-0.105036748964749
2.545517925900000	-0.101136905395975
2.555384274450000	-0.097341763070840
2.565250623000000	-0.093648887898068
2.575116971550000	-0.090055838491716
2.584983320100000	-0.086560168209470
2.594849668650000	-0.083159427037472
2.604716017200000	-0.079851163323220
2.614582365750000	-0.076632925358147
2.624448714300000	-0.073502262811418
2.634315062850000	-0.070456728016516
2.644181411400000	-0.067493877112102
2.654047759950000	-0.064611271038618
2.663914108500000	-0.061806476392020
2.673780457050000	-0.059077066135948
2.683646805600000	-0.056420620173561
2.693513154150000	-0.053834725780136
2.703379502700000	-0.051316977897431
2.713245851250000	-0.048864979290672
2.723112199800000	-0.046476340568857
2.732978548350000	-0.044148680068935
2.742844896900000	-0.041879623604232
2.752711245450000	-0.039666804077297
2.762577594000000	-0.037507860957141
2.772443942550000	-0.035400439620629
2.782310291100000	-0.033342190557543
2.792176639650000	-0.031330768438588
2.802042988200000	-0.029363831045336
2.811909336750000	-0.027439038060837
2.821775685300000	-0.025554049719321
2.831642033850000	-0.023706525313088
2.841508382400000	-0.021894121554359
2.851374730950000	-0.020114490789512
2.861241079500000	-0.018365279062735
2.871107428050000	-0.016644124025754
2.880973776600000	-0.014948652689864
2.890840125150000	-0.013276479016068
2.900706473700000	-0.011625201338645
2.910572822250000	-0.009992399617005
2.920439170800000	-0.008375632510160
2.930305519350000	-0.006772434267609
2.940171867900000	-0.005180311429850
2.950038216450000	-0.003596739331146
2.959904565000000	-0.002019158396539


==> img/Data_N=10/S_vs_beta.dat <==
#   2.9999999999999999E-002   9.5400036597209789E-002   1.7745892390071669E-002
#   5.9999999999999998E-002  0.40881160206777845        4.4381891656165497E-002
#   8.9999999999999997E-002  0.76765726325655392        3.5914467084222197E-002
#  0.12000000000000000       0.93508195991957643        9.0031201533777201E-003
  0.14999999999999999       0.96190113426174251        2.2235042022106717E-003
  0.17999999999999999       0.95805200438651650        1.1244872725039573E-003
  0.20999999999999999       0.94841524914846331        1.1158960747560463E-003
  0.23999999999999999       0.93827535763554337        1.8400836610521062E-003
  0.27000000000000002       0.93318469351900479        1.3159653050209394E-003
  0.29999999999999999       0.92564326793358087        1.3327058525818712E-003
  0.32999999999999996       0.91670638009301386        1.8079942002467595E-003
  0.35999999999999999       0.90961721062642031        1.6198535996642459E-003
  0.39000000000000001       0.90303570177799564        1.8622446732189173E-003
  0.41999999999999998       0.89670172998178532        2.2600401729123685E-003
  0.44999999999999996       0.88921751182494901        1.9872935789107407E-003
  0.47999999999999998       0.87959395880659164        2.3997794062746765E-003
  0.51000000000000001       0.87356495327909567        1.4817825942256471E-003
  0.54000000000000004       0.86525444770273374        1.9080810149332056E-003
  0.56999999999999995       0.85801451770869330        1.7382826720430758E-003
  0.59999999999999998       0.85287962415182295        1.9469689281848722E-003
  0.63000000000000000       0.84438021752283399        1.9153562576079539E-003
  0.65999999999999992       0.83630474339979621        1.9152217267244100E-003
  0.68999999999999995       0.82999163645184182        2.1608544269795704E-003
  0.71999999999999997       0.82275392237547729        2.3287650212901298E-003
  0.75000000000000000       0.81637538588185288        1.4280227349271800E-003
  0.78000000000000003       0.80778815365268108        2.3438318126917167E-003
  0.80999999999999994       0.80066027041707399        1.8849951127861918E-003
  0.83999999999999997       0.79430625377111508        1.7337254729119778E-003
  0.87000000000000000       0.78730377141475860        2.1015714357483176E-003
  0.89999999999999991       0.77971747028833172        2.1070977944746216E-003
  0.92999999999999994       0.77559959219864638        2.3213001804330779E-003
  0.95999999999999996       0.76591406419800834        2.0779733825930929E-003
  0.98999999999999999       0.76007334945348959        2.0301207594103986E-003
   1.0200000000000000       0.75114938719566171        2.5142452066781729E-003
   1.0500000000000000       0.74474678732465349        1.6938299074107915E-003
   1.0800000000000001       0.73833601193443665        2.1945392162151375E-003
   1.1099999999999999       0.73157410330577044        2.1830835404635074E-003
   1.1399999999999999       0.72408149542399802        2.0797400670311303E-003
   1.1699999999999999       0.71735603711021434        1.8504296621566598E-003
   1.2000000000000000       0.70882754781397395        1.8054612964307258E-003
   1.2300000000000000       0.70224727199181525        2.0034107922221483E-003
   1.2600000000000000       0.69546125635742762        1.8683184093098210E-003
   1.2900000000000000       0.68742673502560803        2.0534046159339046E-003
   1.3199999999999998       0.68153106046074008        2.5338214235273806E-003
   1.3499999999999999       0.67392906130300090        1.7470499463438441E-003
   1.3799999999999999       0.66733522847386717        1.9023091542094729E-003
   1.4099999999999999       0.66004492804492754        1.9005009542016418E-003
   1.4399999999999999       0.65238836045127246        2.0979451820230897E-003
   1.4700000000000000       0.64469080611527918        1.9838771693255798E-003
   1.5000000000000000       0.63950123517645052        2.1062507122783375E-003
   1.5300000000000000       0.63039673937813256        1.7820031009190300E-003
   1.5600000000000001       0.62361075538681254        2.3606280550819980E-003
   1.5899999999999999       0.61502471246938606        2.1814817931477999E-003
   1.6199999999999999       0.60704400308895823        1.9379657307515414E-003
   1.6499999999999999       0.60056926289385060        1.7954840472916127E-003
   1.6799999999999999       0.58973221626052741        2.0759018094184032E-003
   1.7100000000000000       0.58343560501988045        2.5149350464110662E-003
   1.7400000000000000       0.57513432546978949        1.7257680776777825E-003
   1.7700000000000000       0.56779364415176781        2.2845449203553019E-003
   1.7999999999999998       0.56002860804622645        2.1516400361426208E-003
   1.8299999999999998       0.55038668313150474        1.7919930780568288E-003
   1.8599999999999999       0.54468083877459583        2.5762081499911146E-003
   1.8899999999999999       0.53451002170027140        2.1414548306739598E-003
   1.9199999999999999       0.52456569405141473        2.2543947071429278E-003
   1.9500000000000000       0.51411895062472279        2.8772773751963910E-003
   1.9800000000000000       0.50466559157025859        1.8665926224411137E-003
   2.0099999999999998       0.49639293991270766        1.8231523687182445E-003
   2.0400000000000000       0.48591321311015251        2.8891835094967100E-003
   2.0699999999999998       0.47568146968902125        1.9211104961218402E-003
   2.1000000000000001       0.46659226667211690        2.4356316452365289E-003
   2.1299999999999999       0.45591705486881279        1.8100662631799903E-003
   2.1600000000000001       0.44455305713768578        1.5266635894845995E-003
   2.1899999999999999       0.43479734084239735        2.0132952551372625E-003
   2.2199999999999998       0.42704495599497444        1.8787944234799200E-003
   2.2500000000000000       0.41306521165506804        2.5197116001701614E-003
   2.2799999999999998       0.40728487421445575        1.9511793935465720E-003
   2.3100000000000001       0.39487184295557626        2.1225241622742697E-003
   2.3399999999999999       0.38627145058861939        1.8797343580813448E-003
   2.3700000000000001       0.37733706668280670        1.7875052031194850E-003
   2.3999999999999999       0.36986703332377369        2.0304895473241009E-003
   2.4299999999999997       0.36416383420948845        1.7523246183138860E-003
   2.4600000000000000       0.35802005022809891        1.2314246109774239E-003
   2.4899999999999998       0.35070284959660514        1.4897995828928011E-003
   2.5200000000000000       0.34471974893559204        2.5920376403961512E-003
   2.5499999999999998       0.33847433893017487        1.1107341936707415E-003
   2.5800000000000001       0.33404950307023062        1.3889821213437690E-003
   2.6099999999999999       0.32910291653361629        1.3374707274411968E-003
   2.6399999999999997       0.32407993865651213        1.0941027560080719E-003
   2.6699999999999999       0.31883256819248940        1.8080188200863048E-003
   2.6999999999999997       0.31558545200789340        1.5945907824777611E-003
   2.7300000000000000       0.31075564721349658        1.4134294513184966E-003
   2.7599999999999998       0.30703436111128352        1.6492491702020482E-003
   2.7900000000000000       0.30388480173661714        1.3867597169876823E-003
   2.8199999999999998       0.29742811061243091        1.2281919707334004E-003
   2.8500000000000001       0.29372258588568056        1.3978616857806044E-003
   2.8799999999999999       0.29198990886148829        1.5138253765044302E-003
   2.9099999999999997       0.28770133237050660        1.3618564200379068E-003
   2.9399999999999999       0.28422791143895698        9.5116620975085702E-004
   2.9699999999999998       0.27965233963923336        1.3627472793447117E-003
   3.0000000000000000       0.27693316288050834        1.2162624247230621E-003
   3.0299999999999998       0.27433424016559727        1.2680334534535052E-003
   3.0600000000000001       0.27082879537360421        1.3217683666214952E-003
   3.0899999999999999       0.26647448500698351        1.5466037831040559E-003
   3.1200000000000001       0.26465560412433059        1.4507873317382090E-003
   3.1499999999999999       0.26204841772194654        1.0676319230709371E-003
   3.1799999999999997       0.25883582601097122        1.4543549447359277E-003
   3.2100000000000000       0.25566326835700554        1.3538210618128099E-003
   3.2399999999999998       0.25432400958494267        1.3826496306132675E-003
   3.2700000000000000       0.25012940882126217        1.3024304818034349E-003
   3.2999999999999998       0.24924790235470745        1.0206922533427937E-003
   3.3300000000000001       0.24537305270098600        7.6605340390093651E-004
   3.3599999999999999       0.24301077477333727        1.1507555833072628E-003
   3.3899999999999997       0.24055290373595231        1.0686970513653497E-003
   3.4199999999999999       0.23818796953017723        1.0457414838585667E-003
   3.4499999999999997       0.23642823646451441        8.9128489030675237E-004
   3.4800000000000000       0.23427857629876736        8.6815880064669093E-004
   3.5099999999999998       0.23087042988760492        9.5064386488026239E-004
   3.5400000000000000       0.22905044762169222        1.0603244868312351E-003
   3.5699999999999998       0.22698717223471387        1.0743692126985575E-003
   3.5999999999999996       0.22509799246163747        9.7348980932012461E-004
   3.6299999999999999       0.22219066962763992        8.9897972863770134E-004
   3.6599999999999997       0.22093185025687639        1.2887061234233758E-003
   3.6899999999999999       0.21842117374591083        9.4946558474696973E-004
   3.7199999999999998       0.21660184642537000        8.0444025104719206E-004
   3.7500000000000000       0.21437933642221280        8.3261567502132842E-004
   3.7799999999999998       0.21233973223977046        1.1685168664583383E-003
   3.8100000000000001       0.21145970386702365        6.4381533486571150E-004
   3.8399999999999999       0.20974351701040805        9.5577612752121796E-004
   3.8699999999999997       0.20829051525181394        9.4446261373990576E-004
   3.8999999999999999       0.20569920967333016        6.3213672860493381E-004
   3.9299999999999997       0.20423965053325360        7.5814743114183483E-004
   3.9600000000000000       0.20273633408387617        8.3769142954516983E-004
   3.9899999999999998       0.20038554592038066        7.6271467596953973E-004
   4.0199999999999996       0.19852210572603091        8.1697422943599423E-004
   4.0499999999999998       0.19762594127622446        9.0152318697340594E-004
   4.0800000000000001       0.19570263737939267        9.8755978675409140E-004
   4.1099999999999994       0.19477654283041981        9.6198201232280847E-004
   4.1399999999999997       0.19283239148841583        1.0685287703090184E-003
   4.1699999999999999       0.19155854265914712        1.0628295649011083E-003
   4.2000000000000002       0.18978583377870054        7.0808078372756671E-004
   4.2299999999999995       0.18834457785326417        7.4389997738569615E-004
   4.2599999999999998       0.18665160384484950        6.6428298051249767E-004
   4.2900000000000000       0.18583547150726279        5.8711125188201500E-004
   4.3200000000000003       0.18415656495822877        7.0738695776477044E-004
   4.3499999999999996       0.18230612088698522        1.1065865826040582E-003
   4.3799999999999999       0.18106749768273911        6.4999372145222486E-004
   4.4100000000000001       0.17986825331776046        6.3101857257339116E-004
   4.4399999999999995       0.17824036312066666        6.1480462659574560E-004
   4.4699999999999998       0.17797913038560778        8.4977090710956337E-004
   4.5000000000000000       0.17616455319721330        5.7708100956570230E-004
   4.5300000000000002       0.17527744326962319        5.6252555261401772E-004
   4.5599999999999996       0.17281693271479126        8.9882336070856294E-004
   4.5899999999999999       0.17213339977450662        5.6334180529514792E-004
   4.6200000000000001       0.17179565028807708        7.4192427463896677E-004
   4.6499999999999995       0.17000703216548740        6.6500820243593328E-004
   4.6799999999999997       0.16900389229977408        7.2981862219592426E-004
   4.7100000000000000       0.16832738610018722        5.4263402864806261E-004
   4.7400000000000002       0.16680718563475047        5.4656207235770317E-004
   4.7699999999999996       0.16618774995721866        4.9857034949196384E-004
   4.7999999999999998       0.16441989991103684        7.6264394212356267E-004
   4.8300000000000001       0.16284735962085170        4.9827282183463487E-004
   4.8599999999999994       0.16208148821758034        8.4102276426834238E-004
   4.8899999999999997       0.16148852276032141        6.1195940287188399E-004
   4.9199999999999999       0.15974387161782030        4.3885427426017731E-004
   4.9500000000000002       0.15879140795686306        6.4817457319854359E-004
   4.9799999999999995       0.15783823960379370        8.3810000902142243E-004
   5.0099999999999998       0.15709087243078240        6.2148719090818129E-004
   5.0400000000000000       0.15598303362426033        4.9076713991510459E-004
   5.0699999999999994       0.15555926627526512        8.8971526678353603E-004
   5.0999999999999996       0.15448439591691024        7.0552083957311227E-004
   5.1299999999999999       0.15357916803157037        5.1038258303605594E-004
   5.1600000000000001       0.15212178250723238        5.6685248058103847E-004
   5.1899999999999995       0.15142163913213036        4.0868570605391596E-004
   5.2199999999999998       0.15031138724924806        4.9838800079780648E-004
   5.2500000000000000       0.14985405476002761        5.0840247762222663E-004
   5.2799999999999994       0.14784922712678741        4.3257956437179967E-004
   5.3099999999999996       0.14795123412551067        4.6191241307985968E-004
   5.3399999999999999       0.14718628645564533        3.6376418089080302E-004
   5.3700000000000001       0.14581924772908428        4.6810517610103032E-004
   5.3999999999999995       0.14510976255145502        5.0410266049266824E-004
   5.4299999999999997       0.14422927753102435        6.7835512372354601E-004
   5.4600000000000000       0.14413156495431273        5.1370642424077137E-004
   5.4900000000000002       0.14187281706508323        4.3304693464750775E-004
   5.5199999999999996       0.14213080110615398        5.8252902159804424E-004
   5.5499999999999998       0.14090292834266202        3.6181916298500379E-004
   5.5800000000000001       0.13903976790117234        6.8054192262799397E-004
   5.6099999999999994       0.13971745052745621        8.0703154460283737E-004
   5.6399999999999997       0.13888800490663039        3.8677558774984370E-004
   5.6699999999999999       0.13837680166965910        5.8057814427684383E-004
   5.7000000000000002       0.13718331697294306        3.0831977489778617E-004
   5.7299999999999995       0.13580584023438669        4.1543633646569042E-004
   5.7599999999999998       0.13566218052746912        5.0857642048249491E-004
   5.7900000000000000       0.13496196141406308        5.2946776279722430E-004
   5.8199999999999994       0.13402962737280380        4.0616208243629114E-004
   5.8499999999999996       0.13398373165759306        7.0865638788052219E-004
   5.8799999999999999       0.13296104643123691        4.1806093386000885E-004
   5.9100000000000001       0.13246478547898907        3.1073216273411745E-004
   5.9399999999999995       0.13144060240629971        7.6027040817374921E-004
   5.9699999999999998       0.13015761794178865        3.8580346599859707E-004
   6.0000000000000000       0.13023163901959170        5.6564681122103994E-004
   6.0299999999999994       0.12918516582617026        4.5021701739387160E-004
   6.0599999999999996       0.12869589936099349        5.1250308007882962E-004
   6.0899999999999999       0.12814159457066182        5.8569670441180560E-004
   6.1200000000000001       0.12776345784626611        3.5605746426009907E-004
   6.1499999999999995       0.12588021833764079        5.7661982649666115E-004
   6.1799999999999997       0.12633585464372893        5.3601891247979049E-004
   6.2100000000000000       0.12449729846167165        4.5191258434268091E-004
   6.2400000000000002       0.12431618733967247        4.5630043010663366E-004
   6.2699999999999996       0.12400776456037990        3.1672046866595250E-004
   6.2999999999999998       0.12371167301372084        5.5565032764127466E-004
   6.3300000000000001       0.12230710594256015        3.8944660922001531E-004
   6.3599999999999994       0.12194567570577440        6.6060228090859959E-004
   6.3899999999999997       0.12185736584676753        5.7371649869337028E-004
   6.4199999999999999       0.12079705321997392        6.7730683183106835E-004
   6.4500000000000002       0.12038545090086224        4.1752882720143199E-004
   6.4799999999999995       0.11997293481314809        4.4860815916333136E-004
   6.5099999999999998       0.11937609834076021        4.4880421214785725E-004
   6.5400000000000000       0.11901625074243601        3.2803008784350693E-004
   6.5699999999999994       0.11808834039041952        4.2040105863977071E-004
   6.5999999999999996       0.11785454052829228        3.0146627967831606E-004
   6.6299999999999999       0.11706318130150702        3.5235272781785015E-004
   6.6600000000000001       0.11622555064987695        5.9176818386357476E-004
   6.6899999999999995       0.11640327845303981        4.2221755216449985E-004
   6.7199999999999998       0.11576742046814008        3.6686399546245003E-004
   6.7500000000000000       0.11474053028694395        6.0667484940776805E-004
   6.7799999999999994       0.11444895928445258        3.4392379812697152E-004
   6.8099999999999996       0.11352567550145294        4.9108475298031051E-004
   6.8399999999999999       0.11251036396759299        4.0441974553414141E-004
   6.8700000000000001       0.11349132313084796        3.3427973065071933E-004
   6.8999999999999995       0.11194131533427316        3.8328999924217385E-004
   6.9299999999999997       0.11175601745915534        3.2826660290574824E-004
   6.9600000000000000       0.11045040650156977        3.6608827487508410E-004
   6.9899999999999993       0.11109235020487247        3.0799260444626321E-004
   7.0199999999999996       0.11037955622756128        2.8748618371963471E-004
   7.0499999999999998       0.10966743190880611        2.9223922120117139E-004
   7.0800000000000001       0.10972094762189524        3.5281860509037990E-004
   7.1099999999999994       0.10883708179192617        5.7520045321067320E-004
   7.1399999999999997       0.10878256960324827        5.3509906344919493E-004
   7.1699999999999999       0.10825788981674918        6.8795761804632386E-004
   7.1999999999999993       0.10735062401153202        5.8465538690607890E-004
   7.2299999999999995       0.10704018226606916        3.5160477248286564E-004
   7.2599999999999998       0.10647438975910142        3.4419468907155446E-004
   7.2900000000000000       0.10560305942833202        3.8251436791819415E-004
   7.3199999999999994       0.10474223115765902        4.1818548614248538E-004
   7.3499999999999996       0.10438824237781683        3.0395387060545620E-004
   7.3799999999999999       0.10466212405348740        2.5580831659397565E-004
   7.4100000000000001       0.10373682163363718        5.3846097712566493E-004
   7.4399999999999995       0.10363604164103328        2.1213672166409139E-004
   7.4699999999999998       0.10369839358588691        2.9092916095460722E-004
   7.5000000000000000       0.10283939004768827        1.7505864599579759E-004
   7.5299999999999994       0.10237893174204311        4.0280258141493010E-004
   7.5599999999999996       0.10193489064939687        2.9136765420686463E-004
   7.5899999999999999       0.10178067948702059        2.3362144480454920E-004
   7.6200000000000001       0.10125299483146277        3.8832989861374280E-004
   7.6499999999999995       0.10095540999742472        5.4239261278867901E-004
   7.6799999999999997       0.10038608896426483        3.3085643902199186E-004
   7.7100000000000000        9.9598372058041104E-002   2.8548099714102758E-004
   7.7399999999999993        9.9206023252599626E-002   2.7074923907129708E-004
   7.7699999999999996        9.9345697351117992E-002   4.7477380011301843E-004
   7.7999999999999998        9.8626087089481285E-002   4.7992803982680436E-004
   7.8300000000000001        9.8213507424588814E-002   4.3371093681802221E-004
   7.8599999999999994        9.7409186859155353E-002   3.7441487570788543E-004
   7.8899999999999997        9.7830716420405417E-002   2.7495954499824534E-004
   7.9199999999999999        9.7755725699535917E-002   2.6045479670686603E-004
   7.9499999999999993        9.7249611542729791E-002   3.9564930433848961E-004
   7.9799999999999995        9.6220691573381950E-002   2.3797017460727691E-004
   8.0099999999999998        9.6109001590057350E-002   4.3659312375451281E-004
   8.0399999999999991        9.5478037887607670E-002   2.5688989756250354E-004
   8.0700000000000003        9.6241521923525128E-002   2.0921261818688053E-004
   8.0999999999999996        9.5811092215734223E-002   1.8521497054561079E-004
   8.1299999999999990        9.4141349068877084E-002   4.0947695690946625E-004
   8.1600000000000001        9.4020901977812876E-002   1.2453601886775826E-004
   8.1899999999999995        9.4187497717643495E-002   2.8268405975725519E-004
   8.2199999999999989        9.3660550407361098E-002   2.2061738815096077E-004
   8.2500000000000000        9.3315819277669715E-002   2.5094205452510653E-004
   8.2799999999999994        9.3070438753220755E-002   2.3241704162190333E-004
   8.3100000000000005        9.2596255813130871E-002   3.1673475888221281E-004
   8.3399999999999999        9.2023977843187763E-002   3.0304872927253791E-004
   8.3699999999999992        9.2122163323192632E-002   3.4487247289825362E-004
   8.4000000000000004        9.1646915262072984E-002   2.5987294330805284E-004
   8.4299999999999997        9.1111038019128690E-002   1.8304134191720117E-004
   8.4599999999999991        9.0703987065843775E-002   2.6655896401821380E-004
   8.4900000000000002        9.0356922667665512E-002   1.7590395593443308E-004
   8.5199999999999996        8.9896566894098542E-002   4.7199674139551071E-004
   8.5499999999999989        8.9805805223917679E-002   3.0239468376173191E-004
   8.5800000000000001        8.9284135392552325E-002   3.0343424824582146E-004
   8.6099999999999994        8.9418999719355075E-002   2.1298245719554779E-004
   8.6400000000000006        8.8900435584243306E-002   1.7113115570919647E-004
   8.6699999999999999        8.8762534158370002E-002   1.5854649697835639E-004
   8.6999999999999993        8.8069973678503471E-002   3.0534885245466430E-004
   8.7300000000000004        8.7746143182688460E-002   3.9990494995097506E-004
   8.7599999999999998        8.7642761009432052E-002   3.0242803321062483E-004
   8.7899999999999991        8.7781979899204568E-002   2.7436485414286790E-004
   8.8200000000000003        8.6752296498638831E-002   1.6114480394620895E-004
   8.8499999999999996        8.6704880790781619E-002   2.5394822769812949E-004
   8.8799999999999990        8.6079721771054316E-002   3.0054761300888651E-004
   8.9100000000000001        8.6420788429124387E-002   1.9214981940527350E-004
   8.9399999999999995        8.5638741062283169E-002   2.9300881934502627E-004
   8.9699999999999989        8.5196140336811041E-002   3.2317781413755675E-004
   9.0000000000000000        8.5072450852924475E-002   3.3912807315313606E-004


==> img/Hidrogen_Data/Normalized_0_wave_function_0.dat <==
0.	0.
0.1	0.18564144238375088
0.2	0.33568930218939375
0.3	0.45499140676093003
0.4	0.5480387598167153
0.5	0.6187754517666537
0.6	0.6706403021727352
0.7	0.7066209776033585
0.8	0.7293063602746874
0.9	0.7409344410101889
1.	0.7434352981640807
1.1	0.7384693475726549
1.2	0.7274612343885847
1.3	0.711629782065102
1.4	0.6920144069905456
1.5	0.6694983813829312
1.6	0.6448292946986495
1.7	0.6186370303343391
1.8	0.5914495421249588
1.9	0.5637066850399466
2.	0.5357723269028088
2.1	0.5079449429575844
2.2	0.4804668725845035
2.3	0.45353239726685046
2.4	0.4272947808457068
2.5	0.40187239697700916
2.6	0.37735405434053776
2.7	0.3538036173668398
2.8	0.3312640088835918
2.9	0.30976067098821825
3.	0.2893045514937466
3.1	0.2698946753474134
3.2	0.25152035337651785
3.3	0.23416307447455578
3.4	0.21779812181428043
3.5	0.2023959487836146
3.6	0.18792334601471783
3.7	0.17434442705263634
3.8	0.16162145683151838
3.9	0.1497155441432096
4.	0.13858721665025994
4.1	0.12819689467336362
4.2	0.11850527793637307
4.3	0.10947365764899636
4.4	0.10106416471985827
4.5	0.09323996349609655
4.6	0.08596539919790566
4.7	0.07920610613777658
4.8	0.07292908286719893
4.9	0.06710273956293099
5.	0.0616969222368333
5.1	0.05668291771546934
5.2	0.05203344277768441
5.3	0.04772262035033128
5.4	0.04372594523606804
5.5	0.04002024147496204
5.6	0.0365836131171201
5.7	0.033395389900666615
5.8	0.030436069083050504
5.9	0.027687254459252606
6.	0.02513159341389734
6.1	0.022752712692057427
6.2	0.02053515343237528
6.3	0.01846430588326764
6.4	0.016526344116026007
6.5	0.014708160955145471
6.6	0.01299730326451955
6.7	0.011381907656347365
6.8	0.009850636626071996
6.9	0.008392615060374304
7.	0.00699736701451839
7.1	0.005654752609367294
7.2	0.004354904856184281
7.3	0.0030881661777096047
7.4	0.0018450243564850795
7.5	0.0006160476050151903

==> img/Hidrogen_Data/Normalized_0_wave_function_1.dat <==
0.	0.
0.1	0.06569657975448912
0.2	0.11829351527065496
0.3	0.15913887182461492
0.4	0.1895627950516726
0.5	0.2107914531329655
0.6	0.22394558971109466
0.7	0.23004577164446002
0.8	0.2300190284022241
0.9	0.22470566978075832
1.	0.21486590328676647
1.1	0.20118611774418638
1.2	0.18428478828086806
1.3	0.16471799430458758
1.4	0.14298455829570306
1.5	0.11953082068783918
1.6	0.09475506942139943
1.7	0.0690116440017634
1.8	0.04261473406356205
1.9	0.01584189203702267
2.	-0.011062721199446813
2.1	-0.03788533966548966
2.2	-0.06443982755032969
2.3	-0.09056513029984563
2.4	-0.11612292636606454
2.5	-0.1409954653981244
2.6	-0.16508357955134076
2.7	-0.1883048554484589
2.8	-0.210591955141815
2.9	-0.2318910751959906
3.	-0.2521605337378623
3.1	-0.27136947600575284
3.2	-0.28949668957290914
3.3	-0.3065295210246099
3.4	-0.3224628864345598
3.5	-0.337298368516704
3.6	-0.3510433938251892
3.7	-0.36371048383970017
3.8	-0.3753165742076757
3.9	-0.3858823968206545
4.	-0.39543191978111053
4.1	-0.4039918406698725
4.2	-0.4115911288545346
4.3	-0.4182606128873469
4.4	-0.4240326093283454
4.5	-0.42894058959739084
4.6	-0.43301888170835834
4.7	-0.4363024039713714
4.8	-0.4388264279655065
4.9	-0.44062636828613594
5.	-0.4417375967587759
5.1	-0.44219527898599065
5.2	-0.4420342312563468
5.3	-0.44128879599553233
5.4	-0.43999273408019274
5.5	-0.43817913246550133
5.6	-0.43588032569876267
5.7	-0.43312783000389904
5.8	-0.4299522887261441
5.9	-0.4263834280233242
6.	-0.4224500217799217
6.1	-0.4181798648036475
6.2	-0.41359975344144473
6.3	-0.4087354728235378
6.4	-0.40361179001037667
6.5	-0.39825245237876716
6.6	-0.3926801906402855
6.7	-0.3869167259375217
6.8	-0.380982780512323
6.9	-0.37489809148500197
7.	-0.36868142732492976
7.1	-0.36235060663108676
7.2	-0.35592251887645204
7.3	-0.34941314680256486
7.4	-0.3428375901804973
7.5	-0.3362100906820647
7.6	-0.3295440576304035
7.7	-0.32285209442235596
7.8	-0.3161460254364679
7.9	-0.30943692326004896
8.	-0.3027351360867783
8.1	-0.29605031515276364
8.2	-0.28939144209411155
8.3	-0.2827668561228384
8.4	-0.27618428093055314
8.5	-0.2696508512408699
8.6	-0.2631731389419392
8.7	-0.25675717874005966
8.8	-0.2504084932839734
8.9	-0.24413211771729815
9.	-0.23793262362369474
9.1	-0.2318141423357907
9.2	-0.22578038758468058
9.3	-0.21983467747206095
9.4	-0.2139799557517738
9.5	-0.20821881241171558
9.6	-0.2025535035508574
9.7	-0.19698597054946002
9.8	-0.19151785853357076
9.9	-0.18615053413748653
10.	-0.18088510257021237
10.1	-0.17572242399397342
10.2	-0.17066312922460472
10.3	-0.16570763476516037
10.4	-0.16085615718543328
10.5	-0.15610872686114521
10.6	-0.151465201087542
10.7	-0.1469252765828805
10.8	-0.14248850139792968
10.9	-0.1381542862481
11.	-0.1339219152851916
11.1	-0.1297905563260191
11.2	-0.12575927055533975
11.3	-0.1218270217206128
11.4	-0.1179926848360967
11.5	-0.11425505441376992
11.6	-0.11061285223841738
11.7	-0.10706473470405702
11.8	-0.10360929972867719
11.9	-0.10024509326397561
12.	-0.09697061541652774
12.1	-0.0937843261964559
12.2	-0.09068465090935668
12.3	-0.08766998520684262
12.4	-0.08473869981070334
12.5	-0.08188914492525849
12.6	-0.07911965435208045
12.7	-0.07642854932084583
12.8	-0.07381414204963815
12.9	-0.07127473904760212
13.	-0.06880864417242599
13.1	-0.06641416145466802
13.2	-0.0640895977005549
13.3	-0.06183326488441236
13.4	-0.059643482341494046
13.5	-0.0575185787715357
13.6	-0.05545689406297071
13.7	-0.053456780947312904
13.8	-0.051516606492834974
13.9	-0.049634753446270385
14.	-0.047809621430882174
14.1	-0.046039628008886176
14.2	-0.04432320961582768
14.3	-0.04265882237417091
14.4	-0.04104494279302438
14.5	-0.039480068360561955
14.6	-0.037962718035409536
14.7	-0.03649143264291511
14.8	-0.035064775181948594
14.9	-0.03368133104755131
15.	-0.032339708174486746
15.1	-0.031038537106468648
15.2	-0.029776470995553268
15.3	-0.028552185535945067
15.4	-0.027364378836212035
15.5	-0.026211771233649022
15.6	-0.025093105054318655
15.7	-0.02400714432205068
15.8	-0.022952674419482795
15.9	-0.02192850170400915
16.	-0.020933453081297692
16.1	-0.019966375538845612
16.2	-0.019026135641870418
16.3	-0.018111618993617525
16.4	-0.017221729662029752
16.5	-0.01635538957453229
16.6	-0.015511537882531935
16.7	-0.01468913029707142
16.8	-0.01388713839692539
16.9	-0.01310454891029045
17.	-0.012340362971054442
17.1	-0.011593595350525423
17.2	-0.010863273665334303
17.3	-0.010148437562124637
17.4	-0.009448137879496703
17.5	-0.008761435787558914
17.6	-0.008087401905318321
17.7	-0.007425115396028604
17.8	-0.006773663040491258
17.9	-0.006132138288206623
18.	-0.005499640286141581
18.1	-0.004875272884798175
18.2	-0.004258143621132539
18.3	-0.003647362677796732
18.4	-0.0030420418180361467
18.5	-0.002441293295512765
18.6	-0.0018442287381788092
18.7	-0.0012499580052579573
18.8	-0.0006575880162570556

==> img/Hidrogen_Data/Normalized_1_wave_function_0.dat <==
0.	0.
0.1	0.00209680344899412
0.2	0.007889423866336006
0.3	0.01680914061256215
0.4	0.028344097329624
0.5	0.042035014053876246
0.6	0.057470734456111804
0.7	0.07428412480159129
0.8	0.0921482861961241
0.9	0.11077305650188514
1.	0.12990178111352632
1.1	0.149308333404529
1.2	0.16879436700131073
1.3	0.1881867832645372
1.4	0.2073353984888508
1.5	0.22611079638677006
1.6	0.24440235240700361
1.7	0.26211641735707997
1.8	0.27917464865942465
1.9	0.2955124783727312
2.	0.31107770786044037
2.1	0.3258292196885549
2.2	0.3397357979892462
2.3	0.35277504913753827
2.4	0.3649324151586852
2.5	0.3762002728161677
2.6	0.38657711182711646
2.7	0.3960667861155474
2.8	0.4046778324462538
2.9	0.4124228511856737
3.	0.4193179443122194
3.1	0.42538220614931227
3.2	0.4306372626213426
3.3	0.4351068551374959
3.4	0.4388164654922646
3.5	0.4417929784360174
3.6	0.444064378815278
3.7	0.44565948041170217
3.8	0.44660768382228183
3.9	0.44693876092194745
4.	0.4466826636346202
4.1	0.4458693549106793
4.2	0.4445286599687056
4.3	0.4426901360080278
4.4	0.44038295873664035
4.5	0.43763582418747865
4.6	0.43447686441519673
4.7	0.4309335757762107
4.8	0.427032758597556
4.9	0.42280046713537495
5.	0.41826196881223676
5.1	0.41344171180448114
5.2	0.40836330012667726
5.3	0.4030494754307628
5.4	0.39752210480249456
5.5	0.3918021738982407
5.6	0.3859097848209478
5.7	0.3798641581857402
5.8	0.37368363887331457
5.9	0.3673857050134536
6.	0.360986979781641
6.1	0.3545032456293771
6.2	0.34794946060347476
6.3	0.34133977644156616
6.4	0.33468755816052703
6.5	0.3280054048816417
6.6	0.32130517166126726
6.7	0.31459799211874157
6.8	0.3078943016743622
6.9	0.3012038612295852
7.	0.29453578113941153
7.1	0.28789854534317205
7.2	0.2813000355348585
7.3	0.2747475552677654
7.4	0.26824785390068834
7.5	0.2618071503043053
7.6	0.25543115625675306
7.7	0.24912509946685676
7.8	0.2428937461720702
7.9	0.23674142326600284
8.	0.23067203991747046
8.1	0.2246891086494562
8.2	0.21879576585213592
8.3	0.21299479170935032
8.4	0.20728862952262814
8.5	0.2016794044210814
8.6	0.19616894144928096
8.7	0.1907587830286011
8.8	0.18545020579052796
8.9	0.1802442367831239
9.	0.17514166905414283
9.1	0.17014307661645242
9.2	0.16524882880315941
9.3	0.1604591040214648
9.4	0.15577390291563045
9.5	0.15119306095059512
9.6	0.14671626042880548
9.7	0.14234304195362593
9.8	0.1380728153534043
9.9	0.13390487008081084
10.	0.1298383851025162
10.1	0.125872438294596
10.2	0.12200601535928975
10.3	0.1182380182788905
10.4	0.11456727332261113
10.5	0.11099253862227791
10.6	0.10751251133264889
10.7	0.10412583439204302
10.8	0.10083110289880977
10.9	0.09762687011896878
11.	0.09451165314012491
11.1	0.09148393818649381
11.2	0.08854218560958006
11.3	0.08568483456875539
11.4	0.0829103074156368
11.5	0.08021701379582628
11.6	0.0776033544812182
11.7	0.0750677249457218
11.8	0.07260851869685246
11.9	0.0702241303752936
12.	0.06791295863413065
12.1	0.06567340880909332
12.2	0.06350389539074881
12.3	0.06140284430922146
12.4	0.05936869504163363
12.5	0.057399902552090085
12.6	0.05549493907367123
12.7	0.05365229574153579
12.8	0.05187048408588273
12.9	0.05014803739317786
13.	0.04848351194371407
13.1	0.046875488133246955
13.2	0.045322571486126034
13.3	0.04382339356703649
13.4	0.04237661279815941
13.5	0.04098091518827203
13.6	0.039635014980025494
13.7	0.03833765522136838
13.8	0.0370876082668178
13.9	0.03588367621403092
14.	0.03472469128088756
14.1	0.03360951612805912
14.2	0.032537044131816475
14.3	0.031506199611619254
14.4	0.030515938016818615
14.5	0.029565246076614753
14.6	0.02865314191722546
14.7	0.02777867515004121
14.8	0.026940926934378336
14.9	0.02613901001827972
15.	0.025372068760662368
15.1	0.02463927913797198
15.2	0.02393984873836536
15.3	0.02327301674631986
15.4	0.022638053920447654
15.5	0.022034262567184593
15.6	0.021460976512918683
15.7	0.020917561077028798
15.8	0.020403413048212717
15.9	0.01991796066640776
16.	0.019460663612527594
16.1	0.019031013008173177
16.2	0.01862853142741459
16.3	0.018252772922685498
16.4	0.017903323066783692
16.5	0.01757979901292924
16.6	0.017281849574795817
16.7	0.017009155328401318
16.8	0.01676142873771941
16.9	0.016538414305855793
17.	0.01633988875362091
17.1	0.01616566122732409
17.2	0.01601557353761501
17.3	0.01588950043120035
17.4	0.01578734989727684
17.5	0.01570906351053721
17.6	0.01565461681262657
17.7	0.015624019733955602

==> img/Hidrogen_Data/Normalized_1_wave_function_1.dat <==
0.	0.
0.1	0.0012474052446578797
0.2	0.00469135902436744
0.3	0.009987726413775919
0.4	0.01682328400793139
0.5	0.02491382602348274
0.6	0.03400209121090511
0.7	0.043855825630130976
0.8	0.054265965478973464
0.9	0.06504493240169071
1.	0.07602503483929206
1.1	0.08705696945070485
1.2	0.09800841697682926
1.3	0.10876272722220878
1.4	0.11921768811018894
1.5	0.12928437403255608
1.6	0.1388860689658453
1.7	0.14795726006496324
1.8	0.15644269767124133
1.9	0.1642965178872061
2.	0.1714814240747622
2.1	0.17796792382769183
2.2	0.18373361815383668
2.3	0.18876253977754237
2.4	0.19304453763936955
2.5	0.19657470482807804
2.6	0.19935284732991415
2.7	0.20138299112268945
2.8	0.20267292527731148
2.9	0.20323377885773747
3.	0.20307962953209846
3.1	0.2022271419232357
3.2	0.20069523383650667
3.3	0.19850476860663274
3.4	0.1956782719039625
3.5	0.19223967143397128
3.6	0.18821405805243563
3.7	0.1836274669027125
3.8	0.17850667726114958
3.9	0.17287902985207576
4.	0.16677226046527502
4.1	0.16021434877652457
4.2	0.15323338133588593
4.3	0.14585742774909577
4.4	0.13811442913488323
4.5	0.13003209799539742
4.6	0.12163782868838732
4.7	0.11295861773843847
4.8	0.10402099327062844
4.9	0.09485095289349348
5.	0.0854739093993664
5.1	0.0759146436890413
5.2	0.06619726436450127
5.3	0.05634517346817387
5.4	0.046381037879990004
5.5	0.03632676591449872
5.6	0.026203488689546115
5.7	0.016031545865614293
5.8	0.005830475380970513
5.9	-0.004380993167666495
6.	-0.014584941826071918
6.1	-0.024764264570367116
6.2	-0.034902664866498005
6.3	-0.04498465076667613
6.4	-0.05499552778986477
6.5	-0.06492138981620818
6.6	-0.07474910820912863
6.7	-0.08446631936360835
6.8	-0.09406141086485771
6.9	-0.10352350642813227
7.	-0.11284244977782094
7.1	-0.12200878761206399
7.2	-0.13101375178801336
7.3	-0.13984924085239975
7.4	-0.1485078010322591
7.5	-0.1569826067914829
7.6	-0.16526744105024727
7.7	-0.17335667515629966
7.8	-0.18124524868954647
7.9	-0.1889286491743129
8.	-0.1964028917670549
8.1	-0.20366449898111713
8.2	-0.21071048050440572
8.3	-0.21753831316044328
8.4	-0.2241459210582705
8.5	-0.2305316559720174
8.6	-0.23669427798659146
8.7	-0.2426329364419231
8.8	-0.24834715120442635
8.9	-0.25383679429087613
9.	-0.2591020718666575
9.1	-0.2641435066373657
9.2	-0.2689619206499365
9.3	-0.2735584185169809
9.4	-0.27793437107558794
9.5	-0.2820913994897045
9.6	-0.2860313598032034
9.7	-0.2897563279488926
9.8	-0.29326858521706695
9.9	-0.2965706041856221
10.	-0.29966503511235804
10.1	-0.3025546927888188
10.2	-0.30524254385383626
10.3	-0.30773169456389604
10.4	-0.31002537901647625
10.5	-0.31212694782164724
10.6	-0.3140398572164894
10.7	-0.31576765861611117
10.8	-0.3173139885945209
10.9	-0.318682559288017
11.	-0.3198771492132868
11.1	-0.3209015944920133
11.2	-0.3217597804734122
11.3	-0.3224556337458262
11.4	-0.32299311452823753
11.5	-0.3233762094323702
11.6	-0.32360892458586105
11.7	-0.3236952791068724
11.8	-0.32363929892040083
11.9	-0.32344501090649436
12.	-0.3231164373705416
12.1	-0.32265759082581397
12.2	-0.32207246907843
12.3	-0.321365050604977
12.4	-0.32053929021308286
12.5	-0.3195991149752992
12.6	-0.318548420426779
12.7	-0.31739106701732284
12.8	-0.3161308768084954
12.9	-0.31477163040667766
13.	-0.31331706412302635
13.1	-0.311770867351501
13.2	-0.31013668015629203
13.3	-0.3084180910601329
13.4	-0.30661863502515907
13.5	-0.3047417916181693
13.6	-0.30279098335237153
13.7	-0.3007695741977885
13.8	-0.2986808682528015
13.9	-0.2965281085694488
14.	-0.2943144761252974
14.1	-0.2920430889349154
14.2	-0.2897170012941671
14.3	-0.2873392031507615
14.4	-0.2849126195946681
14.5	-0.28244011046221246
14.6	-0.2799244700478747
14.7	-0.2773684269179798
14.8	-0.27477464382070577
14.9	-0.27214571768696993
15.	-0.2694841797169757
15.1	-0.2667924955473788
15.2	-0.26407306549420934
15.3	-0.26132822486686824
15.4	-0.2585602443486862
15.5	-0.2557713304397028
15.6	-0.2529636259574976
15.7	-0.2501392105920593
15.8	-0.2473001015108626
15.9	-0.2444482540104365
16.	-0.24158556221089597
16.1	-0.23871385979005885
16.2	-0.23583492075387233
16.3	-0.2329504602400757
16.4	-0.230062135352115
16.5	-0.22717154602046932
16.6	-0.22428023588869989
16.7	-0.22138969322162871
16.8	-0.21850135183319244
16.9	-0.21561659203163985
17.	-0.21273674157982805
17.1	-0.20986307666852314
17.2	-0.20699682290067392
17.3	-0.20413915628478196
17.4	-0.20129120423553776
17.5	-0.19845404658002136
17.6	-0.19562871656785769
17.7	-0.19281620188379472
17.8	-0.19001744566126952
17.9	-0.18723334749559511
18.	-0.18446476445550591
18.1	-0.18171251209185266
18.2	-0.17897736544231532
18.3	-0.17626006003110137
18.4	-0.17356129286262179
18.5	-0.17088172340823446
18.6	-0.16822197458519617
18.7	-0.16558263372702314
18.8	-0.1629642535445237
18.9	-0.16036735307682082
19.	-0.1577924186317235
19.1	-0.1552399047148739
19.2	-0.15271023494713845
19.3	-0.15020380296974917
19.4	-0.14772097333675516
19.5	-0.14526208239438235
19.6	-0.14282743914694981
19.7	-0.14041732610900196
19.8	-0.1380320001433831
19.9	-0.13567169328499443
20.	-0.13333661355001544
20.1	-0.1310269457303995
20.2	-0.12874285217348497
20.3	-0.12648447354658598
20.4	-0.12425192958646092
20.5	-0.12204531983356831
20.6	-0.11986472435106378
20.7	-0.11771020442849334
20.8	-0.11558180327016752
20.9	-0.1134795466682221
21.	-0.11140344366038998
21.1	-0.10935348717252011
21.2	-0.10732965464590176
21.3	-0.10533190864945718
21.4	-0.10336019747690008
21.5	-0.10141445572894557
21.6	-0.09949460488068358
21.7	-0.09760055383424558
21.8	-0.09573219945688187
21.9	-0.09388942710460106
22.	-0.09207211113151914
22.1	-0.09028011538507016
22.2	-0.0885132936872504
22.3	-0.08677149030206625
22.4	-0.08505454038936208
22.5	-0.08336227044521065
22.6	-0.08169449872905697
22.7	-0.08005103567781
22.8	-0.07843168430707248
22.9	-0.07683624059971199
23.	-0.07526449388197679
23.1	-0.07371622718735804
23.2	-0.07219121760840949
23.3	-0.07068923663673095
23.4	-0.06921005049132224
23.5	-0.0677534204355248
23.6	-0.0663191030827543
23.7	-0.06490685069123955
23.8	-0.06351641144797933
23.9	-0.062147529742123314
24.	-0.06079994642799302
24.1	-0.05947339907794307
24.2	-0.05816762222527978
24.3	-0.05688234759743789
24.4	-0.055617304339618
24.5	-0.05437221922909189
24.6	-0.05314681688037502
24.7	-0.051940819941465155
24.8	-0.050753949281339854
24.9	-0.04958592416891183
25.	-0.048436462443628564
25.1	-0.047305280677908415
25.2	-0.04619209433159643
25.3	-0.045096617898622626
25.4	-0.04401856504604325
25.5	-0.04295764874564048
25.6	-0.04191358139825441
25.7	-0.04088607495101562
25.8	-0.03987484100764706
25.9	-0.03887959093199709
26.	-0.037900035944962315
26.1	-0.03693588721495909
26.2	-0.035986855942092125
26.3	-0.035052653436172004
26.4	-0.03413299118872587
26.5	-0.033227580939142735
26.6	-0.032336134735091185
26.7	-0.03145836498734359
26.8	-0.03059398451913659
26.9	-0.029742706610195565
27.	-0.02890424503554434
27.1	-0.028078314099219872
27.2	-0.02726462866300792
27.3	-0.02646290417030904
27.4	-0.02567285666524479
27.5	-0.024894202807106584
27.6	-0.024126659880247512
27.7	-0.02336994579951338
27.8	-0.022623779111305496
27.9	-0.02188787899036411
28.	-0.021161965232357624
28.1	-0.020445758242357406
28.2	-0.019738979019277996
28.3	-0.019041349136354385
28.4	-0.01835259071772775
28.5	-0.017672426411204607
28.6	-0.01700057935725361
28.7	-0.016336773154297407
28.8	-0.01568073182035634
28.9	-0.015032179751094329
29.	-0.014390841674315388
29.1	-0.013756442600955085
29.2	-0.013128707772607327
29.3	-0.012507362605624371
29.4	-0.011892132631822547
29.5	-0.011282743435823772
29.6	-0.01067892058905997
29.7	-0.010080389580461563
29.8	-0.009486875743850313
29.9	-0.00889810418205106
30.	-0.008313799687735568
30.1	-0.007733686661005382
30.2	-0.007157489023718937
30.3	-0.006584930130564382
30.4	-0.0060157326768753
30.5	-0.005449618603183593
30.6	-0.004886308996499357
30.7	-0.004325523988304974
30.8	-0.0037669826492464902
30.9	-0.0032104028805013196
31.	-0.0026555013017986514
31.1	-0.0021019931360643064
31.2	-0.0015495920906588077
31.3	-0.0009980102351731062
31.4	-0.0004469578757432037

==> img/Hidrogen_Data/Normalized_2_wave_function_0.dat <==
0.	0.
0.1	9.787963017985664e-6
0.2	0.00007455742641807107
0.3	0.0002419784837501386
0.4	0.0005529487339009603
0.5	0.001042171925577585
0.6	0.0017386974039411518
0.7	0.002666422685794558
0.8	0.0038445613518617275
0.9	0.005288078326571994
1.	0.007008094503408735
1.1	0.009012262567212884
1.2	0.011305115763586311
1.3	0.01388839126945622
1.4	0.016761329727691753
1.5	0.019920952422167286
1.6	0.023362317487618495
1.7	0.0270787564708193
1.8	0.031062092485814805
1.9	0.03530284113597729
2.	0.03979039530932951
2.1	0.04451319489071227
2.2	0.049458882374797154
2.3	0.05461444530750635
2.4	0.05996634642992033
2.5	0.0655006423481187
2.6	0.07120309150442795
2.7	0.07705925218015419
2.8	0.08305457121688758
2.9	0.08917446410278736
3.	0.0954043870317697
3.1	0.10172990150709929
3.2	0.10813673202645106
3.3	0.11461081735293921
3.4	0.12113835584581731
3.5	0.12770584529546
3.6	0.1343001176797296
3.7	0.14090836923286326
3.8	0.14751818619346305
3.9	0.1541175665750114
4.	0.1606949382804723
4.1	0.1672391738618786
4.2	0.17373960220634388
4.3	0.18018601741156376
4.4	0.1865686850965589
4.5	0.19287834637707146
4.6	0.19910621971965228
4.7	0.20524400087398173
4.8	0.21128386106929947
4.9	0.2172184436480072
5.	0.22304085929736495
5.1	0.22874468002886467
5.2	0.23432393204414978
5.3	0.2397730876162824
5.4	0.2450870561057461
5.5	0.25026117422165295
5.6	0.25529119563030933
5.7	0.26017328000548745
5.8	0.2649039816073998
5.9	0.26948023747048694
6.	0.27389935527370834
6.1	0.2781590009609862
6.2	0.2822571861737766
6.3	0.28619225555250244
6.4	0.2899628739585933
6.5	0.2935680136642881
6.6	0.2970069415530509
6.7	0.3002792063694056
6.8	0.3033846260532518
6.9	0.3063232751902326
7.	0.3090954726064759
7.1	0.3117017691329738
7.2	0.31414293556210143
7.3	0.31641995081611113
7.4	0.3185339903450507
7.5	0.32048641476927897
7.6	0.32227875877970474
7.7	0.32391272030692836
7.8	0.32539014996868865
7.9	0.32671304080340846
8.	0.32788351829608336
8.1	0.32890383070139934
8.2	0.32977633966771375
8.3	0.3305035111642976
8.4	0.33108790671323884
8.5	0.33153217492642384
8.6	0.33183904334708314
8.7	0.3320113105946484
8.8	0.3320518388108779
8.9	0.3319635464046076
9.	0.33174940109185097
9.1	0.331412413227475
9.2	0.33095562942417056
9.3	0.33038212645406057
9.4	0.3296950054278937
9.5	0.32889738624645437
9.6	0.3279924023185414
9.7	0.32698319553962435
9.8	0.32587291152510967
9.9	0.3246646950919254
10.	0.3233616859820398
10.1	0.3219670148214146
10.2	0.3204837993077918
10.3	0.31891514062067133
10.4	0.3172641200467814
10.5	0.3155337958143501
10.6	0.3137272001294683
10.7	0.31184733640787643
10.8	0.3098971766955104
10.9	0.3078796592712326
11.	0.3057976864251883
11.1	0.3036541224063296
11.2	0.3014517915327376
11.3	0.29919347645844246
11.4	0.2968819165905509
11.5	0.2945198066505996
11.6	0.2921097953741704
11.7	0.28965448434290136
11.8	0.2871564269431927
11.9	0.28461812744596876
12.	0.2820420402020579
12.1	0.27943056894783264
12.2	0.27678606621591695
12.3	0.2741108328458957
12.4	0.271407117590076
12.5	0.26867711680954326
12.6	0.2659229742558434
12.7	0.26314678093377475
12.8	0.26035057504092396
12.9	0.25753634197970826
13.	0.25470601443782437
13.1	0.25186147253314006
13.2	0.24900454401919545
13.3	0.24613700454763024
13.4	0.24326057798395612
13.5	0.24037693677324506
13.6	0.23748770235242134
13.7	0.23459444560597154
13.8	0.23169868736200777
13.9	0.22880189892574582
14.	0.22590550264756792
14.1	0.22301087252296045
14.2	0.2201193348217159
14.3	0.21723216874393417
14.4	0.21435060710042098
14.5	0.21147583701520317
14.6	0.20860900064799384
14.7	0.20575119593452537
14.8	0.20290347734276218
14.9	0.20006685664310772
15.	0.19724230369080198
15.1	0.1944307472188067
15.2	0.19163307563952833
15.3	0.18885013785386862
15.4	0.1860827440661061
15.5	0.18333166660323277
15.6	0.1805976407374332
15.7	0.17788136551046407
15.8	0.17518350455874954
15.9	0.17250468693810175
16.	0.16984550794701375
16.1	0.16720652994755172
16.2	0.1645882831829237
16.3	0.16199126659086155
16.4	0.15941594861201216
16.5	0.1568627679925743
16.6	0.1543321345804941
16.7	0.1518244301145496
16.8	0.14934000900572647
16.9	0.14687919911031483
17.	0.14444230249421677
17.1	0.14202959618797595
17.2	0.13964133293209657
17.3	0.1372777419122528
17.4	0.1349390294840154
17.5	0.13262537988676448
17.6	0.13033695594650047
17.7	0.12807389976727174
17.8	0.12583633341099137
17.9	0.12362435956542676
18.	0.1214380622001789
18.1	0.11927750721049873
18.2	0.11714274304879996
18.3	0.11503380134376152
18.4	0.11295069750693
18.5	0.11089343132675278
18.6	0.10886198754998613
18.7	0.1068563364504576
18.8	0.10487643438515823
18.9	0.10292222433767022
19.	0.10099363644894628
19.1	0.09909058853547219
19.2	0.09721298659485407
19.3	0.09536072529888773
19.4	0.09353368847418171
19.5	0.09173174957040751
19.6	0.08995477211626943
19.7	0.08820261016328955
19.8	0.08647510871751793
19.9	0.08477210415927786
20.	0.08309342465107497
20.1	0.08143889053379268
20.2	0.07980831471131253
20.3	0.07820150302369636
20.4	0.07661825460908031
20.5	0.07505836225442689
20.6	0.0735216127352892
20.7	0.07200778714474763
20.8	0.07051666121167714
20.9	0.06904800560850838
21.	0.0676015862486497
21.1	0.06617716457373737
21.2	0.06477449783088146
21.3	0.0633933393400797
21.4	0.06203343875197225
21.5	0.06069454229610289
21.6	0.05937639301986837
21.7	0.05807873101831969
21.8	0.056801293654991904
21.9	0.05554381577393479
22.	0.054306029903113444
22.1	0.05308766644935009
22.2	0.05188845388497623
22.3	0.05070811892636235
22.4	0.049546386704495134
22.5	0.048402980927761345
22.6	0.047277624037106884
22.7	0.04617003735372883
22.8	0.045079941219461565
22.9	0.04400705513001518
23.	0.04295109786121742
23.1	0.04191178758841444
23.2	0.040888841999179595
23.3	0.039881978399478435
23.4	0.03889091381343403
23.5	0.03791536507683337
23.6	0.03695504892451663
23.7	0.03600968207178351
23.8	0.03507898128995048
23.9	0.03416266347619005
24.	0.0332604457177794
24.1	0.0323720453508811
24.2	0.03149718001397918
24.3	0.03063556769608633
24.4	0.029786926779838636
24.5	0.028950976079588343
24.6	0.02812743487460287
24.7	0.027316022937475554
24.8	0.02651646055785002
24.9	0.025728468561555425
25.	0.0249517683252478
25.1	0.024186081786650177
25.2	0.02343113145047847
25.3	0.02268664039013844
25.4	0.021952332245275073
25.5	0.02122793121525353
25.6	0.02051316204864448
25.7	0.019807750028787593
25.8	0.019111420955498813
25.9	0.01842390112298778
26.	0.01774491729404532
26.1	0.017074196670559687
26.2	0.016411466860415353
26.3	0.015756455840826102
26.4	0.015108891918148955
26.5	0.014468503684224253
26.6	0.013835019969282126
26.7	0.013208169791453471
26.8	0.012587682302918665
26.9	0.011973286732725404
27.	0.011364712326302762
27.1	0.010761688281695396
27.2	0.010163943682538612
27.3	0.009571207427791596
27.4	0.008983208158242051
27.5	0.008399674179793402
27.6	0.007820333383541024
27.7	0.007244913162641207
27.8	0.006673140325973383
27.9	0.006104741008591815
28.	0.005539440578960621
28.1	0.004976963542961944
28.2	0.004417033444663027
28.3	0.0038593727638262087
28.4	0.00330370281014055
28.5	0.0027497436141513012
28.6	0.0021972138148595934
28.7	0.0016458305439613502
28.8	0.0010953093066905079
28.9	0.0005453638592283997
29.	-4.293917362711761e-6
29.1	-0.0005539541467275798
29.2	-0.0011039090903766505
29.3	-0.0016544532844685717
29.4	-0.002205883680273326
29.5	-0.002758499788376705
29.6	-0.0033126038266904217
29.7	-0.0038685008723365086
29.8	-0.0044264990174782545
29.9	-0.004986909529174042

==> img/Hidrogen_Data/Normalized_2_wave_function_1.dat <==
0.	0.
0.1	7.473727888001038e-6
0.2	0.00005692298247558994
0.3	0.0001847109516601418
0.4	0.00042197500337306436
0.5	0.0007950481044648356
0.6	0.0013258543975495462
0.7	0.002032280287440856
0.8	0.0029285223164238388
0.9	0.004025413048157834
1.	0.0053307261229486
1.1	0.0068494615925164815
1.2	0.008584112590130649
1.3	0.010534914341984078
1.4	0.012700076477857869
1.5	0.015075999553377848
1.6	0.01765747665241917
1.7	0.02043788089637957
1.8	0.02340933964704733
1.9	0.02656289615155273
2.	0.02988865934134746
2.1	0.03337594246222733
2.2	0.03701339117904266
2.3	0.04078910176685274
2.4	0.04469072996982086
2.5	0.048705591080060395
2.6	0.05282075176085272
2.7	0.057023114112142725
2.8	0.061299492450886624
2.9	0.06563668325466339
3.	0.07002152869389133
3.1	0.07444097415599094
3.2	0.07888212014383154
3.3	0.0833322689107826
3.4	0.08777896617558698
3.5	0.09221003824208024
3.6	0.09661362483140595
3.7	0.10097820791785218
3.8	0.10529263684366463
3.9	0.10954614997318167
4.	0.11372839313233216
4.1	0.11782943506592136
4.2	0.12183978013216344
4.3	0.12575037844157907
4.4	0.1295526336356348
4.5	0.13323840848933138
4.6	0.13680002851131484
4.7	0.1402302837049952
4.8	0.1435224286445382
4.9	0.1466701810104721
5.	0.14966771872098672
5.1	0.15250967578675445
5.2	0.155191137009286
5.3	0.1577076316354102
5.4	0.16005512607341238
5.5	0.16223001576969284
5.6	0.164229116338464
5.7	0.16604965403099098
5.8	0.16768925562518294
5.9	0.1691459378109568
6.	0.17041809614168027
6.1	0.1715044936171602
6.2	0.17240424895906414
6.3	0.17311682463535216
6.4	0.1736420146861706
6.5	0.17397993239982587
6.6	0.17413099788377423
6.7	0.17409592557212936
6.8	0.1738757117079319
6.9	0.17347162183535425
7.	0.17288517833411604
7.1	0.17211814802565714
7.2	0.17117252987806603
7.3	0.17005054283431273
7.4	0.16875461378609855
7.5	0.16728736571347055
7.6	0.16565160600836865
7.7	0.16385031499836183
7.8	0.16188663468510503
7.9	0.1597638577103524
8.	0.1574854165608516
8.1	0.15505487302197749
8.2	0.15247590788861592
8.3	0.14975231094054564
8.4	0.14688797118839197
8.5	0.14388686739513168
8.6	0.14075305887710618
8.7	0.13749067658755215
8.8	0.1341039144847976
8.9	0.13059702118642527
9.	0.12697429190998571
9.1	0.12324006070013885
9.2	0.11939869294145311
9.3	0.11545457815552146
9.4	0.11141212308049821
9.5	0.10727574503068171
9.6	0.10304986553331423
9.7	0.09873890423935301
9.8	0.09434727310461105
9.9	0.08987937083732583
10.	0.08533957760790745
10.1	0.08073225001635827
10.2	0.07606171631261642
10.3	0.07133227186485773
10.4	0.0665481748706216
10.5	0.061713642305448305
10.6	0.056832846103591135
10.7	0.051909909565248276
10.8	0.046948903984665676
10.9	0.04195384549338076
11.	0.036928692112825456
11.1	0.03187734101045751
11.2	0.026803625953565207
11.3	0.02171131495487505
11.4	0.016604108104091717
11.5	0.011485635579510139
11.6	0.006359455833863156
11.7	0.001229053948595654
11.8	-0.0039021598491968184
11.9	-0.009030851512881155
12.	-0.014153764351108631
12.1	-0.01926772005693825
12.2	-0.024369619596783524
12.3	-0.02945644396462823
12.4	-0.03452525480687113
12.5	-0.039573194923078994
12.6	-0.04459748864783152
12.7	-0.04959544211874892
12.8	-0.05456444343569356
12.9	-0.05950196271604036
13.	-0.06440555205080167
13.1	-0.0692728453662937
13.2	-0.07410155819591835
13.3	-0.07888948736653328
13.4	-0.08363451060376355
13.5	-0.08833458606051219
13.6	-0.0929877517728018
13.7	-0.09759212504697944
13.8	-0.10214590178220109
13.9	-0.10664735573200058
14.	-0.11109483770864034
14.1	-0.11548677473382914
14.2	-0.11982166913928223
14.3	-0.12409809762049961
14.4	-0.1283147102470123
14.5	-0.13247022943225703
14.6	-0.13656344886613014
14.7	-0.1405932324131612
14.8	-0.14455851297915878
14.9	-0.14845829134905586
15.	-0.15229163499861081
15.1	-0.1560576768825037
15.2	-0.15975561420128087
15.3	-0.1633847071494961
15.4	-0.16694427764731565
15.5	-0.1704337080577574
15.6	-0.17385243989165192
15.7	-0.17719997250231154
15.8	-0.18047586177182745
15.9	-0.18367971879082215
16.	-0.1868112085334003
16.1	-0.18987004852897435
16.2	-0.1928560075325422
16.3	-0.19576890419495627
16.4	-0.1986086057345981
16.5	-0.20137502661185389
16.6	-0.20406812720768058
16.7	-0.2066879125075038
16.8	-0.20923443079161405
16.9	-0.2117077723331762
17.	-0.21410806810488178
17.1	-0.2164354884952377
17.2	-0.2186902420354258
17.3	-0.2208725741375931
17.4	-0.22298276584539736
17.5	-0.22502113259756734
17.6	-0.22698802300519685
17.7	-0.2288838176434358
17.8	-0.23070892785819663
17.9	-0.23246379458844452
18.	-0.23414888720460278
18.1	-0.23576470236356448
18.2	-0.23731176288075012
18.3	-0.2387906166196106
18.4	-0.24020183539895956
18.5	-0.24154601391845276
18.6	-0.24282376870252353
18.7	-0.24403573706302226
18.8	-0.24518257608080776
18.9	-0.24626496160648437
19.	-0.24728358728044844
19.1	-0.24823916357240183
19.2	-0.24913241684044124
19.3	-0.24996408840981538
19.4	-0.25073493367140887
19.5	-0.25144572120000563
19.6	-0.25209723189234967
19.7	-0.2526902581249988
19.8	-0.25322560293194984
19.9	-0.2537040792020043
20.	-0.25412650889580085
20.1	-0.254493722282454
20.2	-0.2548065571956955
20.3	-0.25506585830942297
20.4	-0.2552724764325104
20.5	-0.2554272678227818
20.6	-0.25553109351996767
20.7	-0.2555848186974969
20.8	-0.2555893120329538
20.9	-0.2555454450970076
21.	-0.25545409176063644
21.1	-0.2553161276204335
21.2	-0.25513242944179065
21.3	-0.2549038746197327
21.4	-0.25463134065718984
21.5	-0.2543157046604688
21.6	-0.25395784285168044
21.7	-0.25355863009788926
21.8	-0.2531189394567303
21.9	-0.25263964173823567
22.	-0.2521216050826234
22.1	-0.2515656945537771
22.2	-0.25097277174815713
22.3	-0.25034369441887244
22.4	-0.24967931611464794
22.5	-0.2489804858334076
22.6	-0.24824804769020373
22.7	-0.24748284059922532
22.8	-0.2466856979695873
22.9	-0.24585744741465013
23.	-0.24499891047457756
23.1	-0.24411090235185623
23.2	-0.24319423165950205
23.3	-0.24224970018168007
23.4	-0.24127810264645802
23.5	-0.24028022651041966
23.6	-0.23925685175486475
23.7	-0.23820875069332
23.8	-0.23713668779009822
23.9	-0.23604141948962748
24.	-0.23492369405629276
24.1	-0.23378425142451664
24.2	-0.23262382305881335
24.3	-0.23144313182357795
24.4	-0.23024289186232108
24.5	-0.22902380848612344
24.6	-0.2277865780710331
24.7	-0.22653188796417909
24.8	-0.22526041639833638
24.9	-0.22397283241470975
25.	-0.22266979579369003
25.1	-0.22135195699334653
25.2	-0.22001995709543518
25.3	-0.2186744277586705
25.4	-0.21731599117904873
25.5	-0.21594526005699732
25.6	-0.21456283757112604
25.7	-0.21316931735836936
25.8	-0.21176528350030754
25.9	-0.2103513105154488
26.	-0.20892796335727298
26.1	-0.20749579741784455
26.2	-0.20605535853678086
26.3	-0.20460718301539138
26.4	-0.20315179763579136
26.5	-0.20168971968481597
26.6	-0.2002214569825305
26.7	-0.1987475079151802
26.8	-0.19726836147238488
26.9	-0.19578449728842492
27.	-0.19429638568742888
27.1	-0.19280448773232775
27.2	-0.19130925527737416
27.3	-0.18981113102411076
27.4	-0.1883105485806096
27.5	-0.18680793252383848
27.6	-0.18530369846500994
27.7	-0.18379825311776676
27.8	-0.1822919943690663
27.9	-0.18078531135262607
28.	-0.1792785845248021
28.1	-0.17777218574276743
28.2	-0.1762664783448612
28.3	-0.17476181723299716
28.4	-0.17325854895700243
28.5	-0.17175701180077094
28.6	-0.170257535870124
28.7	-0.1687604431822632
28.8	-0.16726604775671508
28.9	-0.16577465570765834
29.	-0.16428656533753616
29.1	-0.16280206723184923
29.2	-0.16132144435505336
29.3	-0.15984497214744417
29.4	-0.15837291862295944
29.5	-0.15690554446780855
29.6	-0.1554431031398404
29.7	-0.15398584096857
29.8	-0.15253399725579767
29.9	-0.1510878043767246
30.	-0.14964748788150964
30.1	-0.14821326659718922
30.2	-0.14678535272989301
30.3	-0.14536395196728868
30.4	-0.1439492635811966
30.5	-0.14254148053030938
30.6	-0.14114078956296108
30.7	-0.13974737131988657
30.8	-0.13836140043691544
30.9	-0.136983045647552
31.	-0.1356124698853929
31.1	-0.13424983038632843
31.2	-0.13289527879048352
31.3	-0.1315489612438569
31.4	-0.130211018499612
31.5	-0.12888158601898383
31.6	-0.12756079407176105
31.7	-0.12624876783630118
31.8	-0.12494562749905272
31.9	-0.12365148835354486
32.	-0.12236646089881552
32.1	-0.12109065093724403
32.2	-0.11982415967176606
32.3	-0.11856708380243694
32.4	-0.11731951562231997
32.5	-0.11608154311267671
32.6	-0.11485325003743584
32.7	-0.11363471603691827
32.8	-0.11242601672079791
32.9	-0.11122722376027973
33.	-0.1100384049794789
33.1	-0.10885962444598074
33.2	-0.10769094256057098
33.3	-0.10653241614611973
33.4	-0.10538409853560297
33.5	-0.10424603965925887
33.6	-0.10311828613085394
33.7	-0.10200088133306227
33.8	-0.10089386550194392
33.9	-0.09979727581051161
34.	-0.0987111464513829
34.1	-0.09763550871851012
34.2	-0.09657039108798313
34.3	-0.09551581929789885
34.4	-0.09447181642729836
34.5	-0.09343840297415906
34.6	-0.09241559693245366
34.7	-0.09140341386826463
34.8	-0.09040186699495546
34.9	-0.08941096724739875
35.	-0.08843072335526567
35.1	-0.08746114191537399
35.2	-0.08650222746309441
35.3	-0.08555398254282572
35.4	-0.08461640777753597
35.5	-0.08368950193737325
35.6	-0.08277326200735183
35.7	-0.08186768325412035
35.8	-0.08097275929181484
35.9	-0.08008848214700137
36.	-0.07921484232271409
36.1	-0.07835182886160122
36.2	-0.07749942940817975
36.3	-0.0766576302702082
36.4	-0.07582641647918356
36.5	-0.0750057718499739
36.6	-0.07419567903959562
36.7	-0.07339611960513817
36.8	-0.07260707406085115
36.9	-0.07182852193440342
37.	-0.07106044182231928
37.1	-0.07030281144460526
37.2	-0.06955560769857815
37.3	-0.06881880671190464
37.4	-0.06809238389486
37.5	-0.06737631399182421
37.6	-0.06667057113201866
37.7	-0.06597512887949952
37.8	-0.0652899602824199
37.9	-0.0646150379215711
38.	-0.0639503339582147
38.1	-0.0632958201812192
38.2	-0.06265146805351346
38.3	-0.06201724875787015
38.4	-0.06139313324202825
38.5	-0.06077909226317268
38.6	-0.06017509643178216
38.7	-0.05958111625485649
38.8	-0.05899712217853954
38.9	-0.05842308463014947
39.	-0.057858974059630836
39.1	-0.05730476098044032
39.2	-0.05676041600988364
39.3	-0.05622590990891266
39.4	-0.05570121362140056
39.5	-0.05518629831290683
39.6	-0.05468113540894641
39.7	-0.054185696632777905
39.8	-0.0536999540427261
39.9	-0.053223880069049094
40.	-0.052757447550369437
40.1	-0.0523006297696796
40.2	-0.051853400489939146
40.3	-0.05141573398927457
40.4	-0.05098760509580177
40.5	-0.050568989222079856
40.6	-0.050159862399215965
40.7	-0.049760201310630886
40.8	-0.04936998332550599
40.9	-0.04898918653192063
41.	-0.04861778976969837
41.1	-0.048255772662977044
41.2	-0.04790311565251383
41.3	-0.047559800027744764
41.4	-0.04722580795861153
41.5	-0.04690112252717053
41.6	-0.046585727758998635
41.7	-0.04627960865441306
41.8	-0.04598275121951823
41.9	-0.04569514249709712
42.	-0.045416770597357804
42.1	-0.04514762472855628
42.2	-0.04488769522750657
42.3	-0.04463697358999469
42.4	-0.04439545250111385
42.5	-0.04416312586553171
42.6	-0.043939988837711025
42.7	-0.0437260378520935
42.8	-0.04352127065326621
42.9	-0.043325686326125205
43.	-0.04313928532605096
43.1	-0.04296206950911341
43.2	-0.042794042162320356
43.3	-0.04263520803392711
43.4	-0.042485573363819376
43.5	-0.04234514591399177
43.6	-0.04221393499913154
43.7	-0.04209195151732839
43.8	-0.041979207980922896
43.9	-0.0418757185475133
44.	-0.04178149905113395
44.1	-0.04169656703362468
44.2	-0.0416209417762054
44.3	-0.04155464433127364
44.4	-0.041497697554441645
44.5	-0.04145012613683073
44.6	-0.04141195663763782
44.7	-0.041383217516993
44.8	-0.04136393916912504
44.9	-0.04135415395585205
